Warm-starting outer approximation for parameterized convex MINLP

We address the challenge of efficiently solving parameterized sequences of convex Mixed-Integer Nonlinear Programming (MINLP) problems through warm-starting techniques. We focus on an outer approximation (OA) approach, for which we develop the theoretical foundation and present two warm-starting techniques for solving sequences of convex MINLPs. These types of problem sequences arise in several important applications, such as, multiobjective MINLPs using scalarization techniques, sparse linear regression, hybrid model predictive control, or simply in analyzing the impact of certain problem parameters. The main contribution of this paper is the mathematical analysis of the proposed warm-starting framework for OA-based algorithms, which shows that a simple adaptation of the linear relaxation from one problem to the next can greatly improve computational performance. In the case that the parameters depend linearly on the parameter, we prove under some assumptions that one of the proposed warm-starting techniques results in only one OA iteration to find an optimal solution and verify optimality. Numerical results demonstrate noticeable performance improvements compared to two common initialization approaches, and show that the warm-starting can also in practice result in a single iteration to converge for several problems in the sequences. Our methods are especially effective for problems where consecutive problems in the sequence are similar, and where the integer part of the optimal solutions remains constant for several problems in the sequence. The results show that it is possible, both in theory and practice, to perform warm-starting to significantly enhance the computational efficiency of solving parameterized convex MINLPs.

==> data_files/biobj2_LB_after_relax.dat <==
lambda	LB
7.0	4.958167051120787
6.95	4.960657145240065
6.9	4.939667098254964
6.8500000000000005	4.96587395448154
6.800000000000001	4.968604969305071
6.750000000000001	4.971420694450016
6.700000000000001	4.974323438007496
6.650000000000001	4.977315574615664
6.600000000000001	4.980399547327894
6.550000000000002	4.9835778695205315
6.500000000000002	4.986853126839879
6.450000000000002	4.990227979187937
6.400000000000002	5.067808947562684
6.350000000000002	5.072509656198876
6.3000000000000025	5.000977862021783
6.250000000000003	5.004779250232364
6.200000000000003	5.0873988602886895
6.150000000000003	5.092636050643827
6.100000000000003	5.098016427475214
6.050000000000003	5.103543817280926
6.0000000000000036	5.025561734094917
5.950000000000004	5.1087928088602395
5.900000000000004	5.12095595373269
5.850000000000004	5.127203736380933
5.800000000000004	5.133527323078498
5.750000000000004	5.140023156946883
5.700000000000005	5.1365302784533435
5.650000000000005	5.127376078068776
5.600000000000005	5.115683925193304
5.550000000000005	5.118864221190231
5.500000000000005	5.132165156409239
5.4500000000000055	5.137975312874907
5.400000000000006	5.136974784373309
5.350000000000006	5.1489116652647215
5.300000000000006	5.111558652561601
5.250000000000006	5.160312141943564
5.200000000000006	5.119333930451301
5.150000000000007	5.172197555193857
5.100000000000007	5.178328895488395
5.050000000000007	5.251863139733547
5.000000000000007	5.226533836015
4.950000000000007	5.219318431816401
4.9000000000000075	5.261153922099226
4.850000000000008	5.292281959910951
4.800000000000008	5.303076171623515
4.750000000000008	5.314160560766085
4.700000000000008	5.232294028805621
4.650000000000008	5.337229901583344
4.6000000000000085	5.349230273950457
4.550000000000009	5.254993684044559
4.500000000000009	5.224593547331232
4.450000000000009	5.419733658621757
4.400000000000009	5.40052399686842
4.350000000000009	5.413281364935118
4.30000000000001	5.296186583571397
4.25000000000001	5.304963980860707
4.20000000000001	5.303491919095988
4.15000000000001	5.48197668624279
4.10000000000001	5.4629817247567765
4.0500000000000105	5.342008044747796
4.000000000000011	5.35177470236418
3.950000000000011	5.361752757083305
3.900000000000011	5.553075776718044
3.850000000000011	5.382362113173702
3.8000000000000114	5.393003189518128
3.7500000000000115	5.413161707371792
3.7000000000000117	5.414983330215249
3.650000000000012	5.426332777496825
3.600000000000012	5.407587572434534
3.5500000000000123	5.435117328422563
3.5000000000000124	5.794830013372679
3.4500000000000126	5.75480269345552
3.400000000000013	5.759721662067508
3.350000000000013	5.777147320071133
3.300000000000013	5.512998780602077
3.2500000000000133	5.526480371069401
3.2000000000000135	5.5402553054324795
3.1500000000000137	5.554329920865883
3.100000000000014	5.568710670985782
3.050000000000014	5.583404127346522
3.000000000000014	5.487801125647189
2.9500000000000144	5.613756044311613
2.9000000000000146	5.629428252492159
2.8500000000000147	5.604872041910113
2.800000000000015	5.644966344477849
2.750000000000015	5.924322276908573
2.7000000000000153	5.6955916569193406
2.6500000000000155	5.713038067028441
2.6000000000000156	5.580926146719747
2.550000000000016	5.749071120726894
2.500000000000016	5.767673625735528
2.450000000000016	5.786677599290271
2.4000000000000163	5.601115262773369
2.3500000000000165	5.825923304486783
2.3000000000000167	5.846182103111687
2.250000000000017	5.681187348176863
2.200000000000017	5.708857726755121
2.1500000000000172	5.737033643424096
2.1000000000000174	5.931663745240345
2.0500000000000176	5.794941220489313
2.0000000000000178	5.8246930001900585
1.9500000000000177	6.000704302552377
1.9000000000000177	6.024708661789717
1.8500000000000176	6.049225437234062
1.8000000000000176	6.0742651597397295
1.7500000000000175	5.8638731866584966
1.7000000000000175	6.015047615465047
1.6500000000000175	5.841297705800667
1.6000000000000174	5.890109678289039
1.5500000000000174	6.118355670131654
1.5000000000000173	6.154078403373555
1.4500000000000173	6.115810752618618
1.4000000000000172	6.160312755311007
1.3500000000000172	6.205572121259374
1.3000000000000171	6.1994452165918315
1.250000000000017	6.209367590810308
1.200000000000017	6.235559477173886
1.150000000000017	6.2491821588629435
1.100000000000017	6.310727245169268
1.050000000000017	6.427371722182587
1.0000000000000169	6.518329387033152
0.9500000000000168	6.588757103897483
0.9000000000000168	6.617202601084548
0.8500000000000167	6.646351552078357
0.8000000000000167	6.676219999101677
0.7500000000000167	6.6545698056656635
0.7000000000000166	6.6939440501418375
0.6500000000000166	6.717511925292689
0.6000000000000165	6.717761761430665
0.5500000000000165	6.766755108296537
0.5000000000000164	6.79246317685891
0.45000000000001644	6.817164505450079
0.40000000000001645	6.525422262191982
0.35000000000001646	6.84853921933827
0.3000000000000165	6.575534228529921
0.2500000000000165	6.932575975272989
0.2000000000000165	6.935850878516366
0.1500000000000165	6.914688683785112
0.1000000000000165	6.7690823474851785
0.0500000000000165	7.059738669694541
1.650068970349139e-14	7.0124261346724435
-0.0499999999999835	6.824237047217038
-0.0999999999999835	6.867909500914722
-0.1499999999999835	6.970182743534154
-0.19999999999998352	6.973701786953075
-0.2499999999999835	7.155784907041293
-0.2999999999999835	7.3193430896752885
-0.3499999999999835	6.970985557404822
-0.3999999999999835	7.403300381806592
-0.44999999999998347	7.06491447436014
-0.49999999999998346	7.20842784982376
-0.5499999999999835	7.1309520880608765
-0.5999999999999835	7.289309264338417
-0.6499999999999836	7.327859069378981
-0.6999999999999836	7.502479719548578
-0.7499999999999837	7.484024830096452
-0.7999999999999837	7.5242444640097474
-0.8499999999999838	7.390668623960429
-0.8999999999999838	7.559277841937217
-0.9499999999999839	7.651555820342443
-0.9999999999999839	7.508432489067861
-1.0499999999999838	7.6867835050958355
-1.0999999999999839	7.634433184280102
-1.149999999999984	8.135180433945566
-1.199999999999984	8.116790836141208
-1.249999999999984	8.040032320290443
-1.299999999999984	8.196576742167075
-1.349999999999984	8.006397333667422
-1.3999999999999841	8.010290241876094
-1.4499999999999842	8.135254732726782
-1.4999999999999842	8.091234473175199
-1.5499999999999843	8.156586533532707
-1.5999999999999843	8.162228640115991
-1.6499999999999844	8.27957335687197
-1.6999999999999844	8.356803068897245
-1.7499999999999845	8.43938204491415
-1.7999999999999845	8.450644139529047
-1.8499999999999845	8.55116818857871
-1.8999999999999846	8.596948122627488
-1.9499999999999846	8.644575485000793
-1.9999999999999847	8.65215740274832
-2.0499999999999847	8.894964286141098
-2.0999999999999845	8.833419905484597
-2.1499999999999844	8.79691301958004
-2.199999999999984	9.099725689302684
-2.249999999999984	9.05874865084076
-2.299999999999984	9.249332404930273
-2.3499999999999837	9.31321158946298
-2.3999999999999835	9.380528547112768
-2.4499999999999833	9.451636790955867
-2.499999999999983	9.503930185559112
-2.549999999999983	9.623389487291234
-2.5999999999999828	9.740273369124994
-2.6499999999999826	9.792356872799445
-2.6999999999999824	9.938608857333785
-2.7499999999999822	9.990781519345052
-2.799999999999982	10.128220211291827
-2.849999999999982	10.24006579232142
-2.8999999999999817	10.375469863841019
-2.9499999999999815	10.555590279134131
-2.9999999999999813	10.99985858219139


==> data_files/biobj2_LB_after_restart.dat <==
lambda	LB
7.0	-37.0
6.95	0.7737673873288164
6.9	0.8732234357409192
6.8500000000000005	0.9757759379378506
6.800000000000001	1.0816965293847627
6.750000000000001	1.0402726601057921
6.700000000000001	-0.00801427847521552
6.650000000000001	-1.0865250050772026
6.600000000000001	-2.1993044600015637
6.550000000000002	-3.350926876265234
6.500000000000002	-4.546605663439443
6.450000000000002	-5.792330777639936
6.400000000000002	-7.0950422965476605
6.350000000000002	-8.462852315275438
6.3000000000000025	-9.90533211662677
6.250000000000003	-11.433888864871328
6.200000000000003	-13.062267065550056
6.150000000000003	-14.807227080228053
6.100000000000003	-16.689480031128976
6.050000000000003	-18.735002529987412
6.0000000000000036	-20.976928811067296
5.950000000000004	-23.458346938438076
5.900000000000004	-25.0
5.850000000000004	-26.0
5.800000000000004	-27.0
5.750000000000004	-27.442617800066877
5.700000000000005	-28.0
5.650000000000005	-29.0
5.600000000000005	-26.000000034841392
5.550000000000005	-26.00000003545705
5.500000000000005	-26.00000003609486
5.4500000000000055	-26.000000036756056
5.400000000000006	-26.000000037441936
5.350000000000006	-26.000000038153907
5.300000000000006	-26.000000038893504
5.250000000000006	-26.000000039662353
5.200000000000006	-26.000000040462233
5.150000000000007	-26.00000004129506
5.100000000000007	-26.00000004216292
5.050000000000007	-26.00000004306807
5.000000000000007	-26.000000044012964
4.950000000000007	-26.00000004500029
4.9000000000000075	-26.000000046032973
4.850000000000008	-26.00000004711422
4.800000000000008	-26.000000048247543
4.750000000000008	-26.000000049436807
4.700000000000008	-26.000000050686275
4.650000000000008	-26.00000005200064
4.6000000000000085	-26.000000053385122
4.550000000000009	-26.000000054845497
4.500000000000009	-26.000000056388217
4.450000000000009	-26.00000005802049
4.400000000000009	-26.0000000597504
4.350000000000009	-26.000000061587038
4.30000000000001	-26.000000063540703
4.25000000000001	-26.000000065623077
4.20000000000001	-26.0000000678475
4.15000000000001	-26.00000007022929
4.10000000000001	-26.000000072786165
4.0500000000000105	-26.000000075538754
4.000000000000011	-26.000000078511327
3.950000000000011	-26.00000008173277
3.900000000000011	-26.000000085237968
3.850000000000011	-26.000000089069886
3.8000000000000114	-26.00000009328283
3.7500000000000115	-26.00000009794789
3.7000000000000117	-26.00000010316268
3.650000000000012	-26.00000010906988
3.600000000000012	-26.000000115895322
3.5500000000000123	-26.000000124031487
3.5000000000000124	-26.000000134233364
3.4500000000000126	-26.00000014810874
3.400000000000013	-26.00000016942713
3.350000000000013	-26.000000207846867
3.300000000000013	-26.0000002902448
3.2500000000000133	-26.000000191029763
3.2000000000000135	-26.00000021162284
3.1500000000000137	-26.00000023759317
3.100000000000014	-26.00000027209606
3.050000000000014	-26.000000323584416
3.000000000000014	-26.00000043018771
2.9500000000000144	-26.00000091300599
2.9000000000000146	-26.000000598688167
2.8500000000000147	-26.000000930582047
2.800000000000015	-26.000000445031603
2.750000000000015	-26.000003165842948
2.7000000000000153	-25.860217753326523
2.6500000000000155	-25.476797412760217
2.6000000000000156	-25.09113943005318
2.550000000000016	-24.702513912284036
2.500000000000016	-24.31016822360093
2.450000000000016	-23.913325333461422
2.4000000000000163	-23.511172006088447
2.3500000000000165	-23.102853329747568
2.3000000000000167	-22.68746152489073
2.250000000000017	-22.264025140362833
2.200000000000017	-21.831496457732335
2.1500000000000172	-21.388736875655432
2.1000000000000174	-20.93449975494043
2.0500000000000176	-21.29359145035471
2.0000000000000178	-21.99370411631429
1.9500000000000177	-22.71486289594021
1.9000000000000177	-23.45992936224144
1.8500000000000176	-24.23215440408849
1.8000000000000176	-25.035260812114075
1.7500000000000175	-25.873547165379907
1.7000000000000175	-26.75202001469428
1.6500000000000175	-27.67656407432711
1.6000000000000174	-28.654164228015095
1.5500000000000174	-29.693199256390546
1.5000000000000173	-30.803836572357188
1.4500000000000173	-31.998571978795496
1.4000000000000172	-33.29298220056563
1.3500000000000172	-34.706797333497676
1.3000000000000171	-36.26546791484668
1.250000000000017	-38.00252166214743
1.200000000000017	-39.96322885155346
1.150000000000017	-42.21053380899101
1.100000000000017	-44.83512240869073
1.050000000000017	-47.97353861944249
1.0000000000000169	-51.0
0.9500000000000168	-52.0
0.9000000000000168	-24.645806377830212
0.8500000000000167	-23.963647238865168
0.8000000000000167	-23.276372797321756
0.7500000000000167	-22.582632934261675
0.7000000000000166	-21.881025807912373
0.6500000000000166	-21.17007984311051
0.6000000000000165	-20.448239849516387
0.5500000000000165	-19.713847757718483
0.5000000000000164	-18.96512167119502
0.45000000000001644	-18.200131623838544
0.40000000000001645	-17.416771280036507
0.35000000000001646	-17.015296257916493
0.3000000000000165	-17.35708767386531
0.2500000000000165	-17.708288590483175
0.2000000000000165	-18.070259595145046
0.1500000000000165	-18.444542045455
0.1000000000000165	-18.832896165265765
0.0500000000000165	-19.237348803260574
1.650068970349139e-14	-19.660253959635458
-0.0499999999999835	-20.10437040878594
-0.0999999999999835	-20.57296250146564
-0.1499999999999835	-21.06993288237055
-0.19999999999998352	-21.599999880017428
-0.2499999999999835	-22.16893859343039
-0.2999999999999835	-22.78391470521799
-0.3499999999999835	-23.4539564751609
-0.3999999999999835	-24.190638195060505
-0.44999999999998347	-25.00909725483173
-0.49999999999998346	-25.92959641859923
-0.5499999999999835	-26.980014712773034
-0.5999999999999835	-28.199999619287738
-0.6499999999999836	-29.648273609971632
-0.6999999999999836	-31.416387885518105
-0.7499999999999837	-33.6569517698561
-0.7999999999999837	-36.64867790119804
-0.8499999999999838	-40.97298766457474
-0.8999999999999838	-47.328992911170246
-0.9499999999999839	-47.69756736919341
-0.9999999999999839	-48.08290369716042
-1.0499999999999838	-48.48752324593334
-1.0999999999999839	-48.91440973549291
-1.149999999999984	-49.3671307103203
-1.199999999999984	-49.84999989004207
-1.249999999999984	-50.36829783562152
-1.299999999999984	-50.9285775143946
-1.349999999999984	-51.53909639024769
-1.3999999999999841	-52.210442152595235
-1.4499999999999842	-52.956463961185904
-1.4999999999999842	-53.79570302164497
-1.5499999999999843	-54.75367369216986
-1.5999999999999843	-55.86666631763987
-1.6499999999999844	-57.188439597057716
-1.6999999999999844	-58.802819342940055
-1.7499999999999845	-60.84955960874713
-1.7999999999999845	-63.583936391821226
-1.8499999999999845	-67.53856654273281
-1.8999999999999846	-33.219701781584014
-1.9499999999999846	-32.58368720619038
-1.9999999999999847	-31.91709634214123
-2.0499999999999847	-31.21580268243598
-2.0999999999999845	-30.47493228597545
-2.1499999999999844	-29.688669891530516
-2.199999999999984	-28.85000016997533
-2.249999999999984	-27.95035661667268
-2.299999999999984	-26.979136171387456
-2.3499999999999837	-25.923014013004064
-2.3999999999999835	-24.764952964126692
-2.4499999999999833	-23.4827317398611
-2.499999999999983	-22.046687907854206
-2.549999999999983	-20.416125116348066
-2.5999999999999828	-18.533333872675794
-2.6499999999999826	-16.313087236775807
-2.6999999999999824	-13.622900152455532
-2.7499999999999822	-10.242579097704333
-2.799999999999982	-5.771174129347692
-2.849999999999982	1.1908037348492968
-2.8999999999999817	10.163326999589017
-2.9499999999999815	3.6163803321071875
-2.9999999999999813	-26.0


==> data_files/biobj2_LB_before_cuts.dat <==
lambda	LB
7.0	-80.0
6.95	5.04812191329458
6.9	5.060038476211543
6.8500000000000005	5.073324751291155
6.800000000000001	5.088009217366077
6.750000000000001	5.104124273811548
6.700000000000001	5.121706635923076
6.650000000000001	5.1407978054501875
6.600000000000001	5.161444632800939
6.550000000000002	5.183699989160912
6.500000000000002	5.2076235751724615
6.450000000000002	5.220988560227102
6.400000000000002	5.2607544625166245
6.350000000000002	5.290125225278626
6.3000000000000025	5.321494400635931
6.250000000000003	5.354975708510238
6.200000000000003	5.3907002136277935
6.150000000000003	5.428819951896204
6.100000000000003	5.469512627107658
6.050000000000003	5.512987789528496
6.0000000000000036	5.559495109383116
5.950000000000004	5.609335682632882
5.900000000000004	5.662877846271455
5.850000000000004	5.720579913278891
5.800000000000004	5.783023922149421
5.750000000000004	5.850967700432028
5.700000000000005	5.9254290278858885
5.650000000000005	5.999999995881579
5.600000000000005	5.999999995881582
5.550000000000005	5.999999995881582
5.500000000000005	5.999999995881582
5.4500000000000055	5.999999995881582
5.400000000000006	5.999999995881582
5.350000000000006	5.999999995881582
5.300000000000006	5.999999995881582
5.250000000000006	5.999999995881582
5.200000000000006	5.999999995881582
5.150000000000007	5.999999995881582
5.100000000000007	5.999999995881582
5.050000000000007	5.999999995881582
5.000000000000007	5.999999995881582
4.950000000000007	5.999999995881582
4.9000000000000075	5.999999995881582
4.850000000000008	5.999999995881582
4.800000000000008	5.999999995881582
4.750000000000008	5.999999995881582
4.700000000000008	5.999999995881582
4.650000000000008	5.999999995881582
4.6000000000000085	5.999999995881582
4.550000000000009	5.999999995881582
4.500000000000009	5.999999995881582
4.450000000000009	5.999999995881582
4.400000000000009	5.999999995881582
4.350000000000009	5.999999995881582
4.30000000000001	5.999999995881664
4.25000000000001	5.999999995948917
4.20000000000001	5.99999999601617
4.15000000000001	5.999999996083423
4.10000000000001	5.999999996150683
4.0500000000000105	5.999999996217936
4.000000000000011	5.999999996285188
3.950000000000011	5.999999996352441
3.900000000000011	5.999999996419694
3.850000000000011	5.999999996486947
3.8000000000000114	5.9999999965542
3.7500000000000115	5.999999996621453
3.7000000000000117	5.999999996688706
3.650000000000012	5.9999999967559585
3.600000000000012	5.999999996823211
3.5500000000000123	5.999999996890464
3.5000000000000124	5.999999996957717
3.4500000000000126	5.999999997024977
3.400000000000013	5.99999999709223
3.350000000000013	5.999999997159483
3.300000000000013	5.999999997226736
3.2500000000000133	5.999999997293989
3.2000000000000135	5.9999999973612415
3.1500000000000137	5.999999997428494
3.100000000000014	5.999999997495747
3.050000000000014	5.999999997563
3.000000000000014	5.999999997630253
2.9500000000000144	5.999999997697506
2.9000000000000146	5.999999997764759
2.8500000000000147	5.999999997832019
2.800000000000015	5.9999999978992715
2.750000000000015	5.999999997966524
2.7000000000000153	5.999999998033777
2.6500000000000155	6.00054063587857
2.6000000000000156	6.002873984913383
2.550000000000016	6.006462943372531
2.500000000000016	6.011314286631302
2.450000000000016	6.017437266353735
2.4000000000000163	6.024843680869416
2.3500000000000165	6.034086207727738
2.3000000000000167	6.04411305698178
2.250000000000017	6.055476627594922
2.200000000000017	6.068200495898978
2.1500000000000172	6.082311723198994
2.1000000000000174	6.097841167623559
2.0500000000000176	6.114823855785493
2.0000000000000178	6.1332994251703
1.9500000000000177	6.153312652213357
1.9000000000000177	6.174914083759793
1.8500000000000176	6.1981607955189055
1.8000000000000176	6.223117307629456
1.7500000000000175	6.2498566967044304
1.7000000000000175	6.278461956224542
1.6500000000000175	6.309027674514528
1.6000000000000174	6.341662123870628
1.5500000000000174	6.376489889198346
1.5000000000000173	6.413655215110884
1.4500000000000173	6.453326325518198
1.4000000000000172	6.495701083673596
1.3500000000000172	6.541014537930588
1.3000000000000171	6.589549182214528
1.250000000000017	6.641649229171251
1.200000000000017	6.697740998044148
1.150000000000017	6.758362958060799
1.100000000000017	6.824211674102578
1.050000000000017	6.8962153010839655
1.0000000000000169	6.975657840773389
0.9500000000000168	7.0005414188846355
0.9000000000000168	7.002417611175227
0.8500000000000167	7.0055485442966905
0.8000000000000167	7.00994013741761
0.7500000000000167	7.015600758430235
0.7000000000000166	7.022541300062627
0.6500000000000166	7.030775290629503
0.6000000000000165	7.040376444474805
0.5500000000000165	7.051250187122793
0.5000000000000164	7.063475436276509
0.45000000000001644	7.0770779653707745
0.40000000000001645	7.092087228018251
0.35000000000001646	7.108536707293344
0.3000000000000165	7.1264643317038034
0.2500000000000165	7.145912971275905
0.2000000000000165	7.166931030185361
0.1500000000000165	7.189573157639762
0.1000000000000165	7.2139011044770935
0.0500000000000165	7.239984761395771
1.650068970349139e-14	7.267903425953731
-0.0499999999999835	7.297747360999069
-0.0999999999999835	7.329619728866115
-0.1499999999999835	7.363639016498327
-0.19999999999998352	7.399942111232415
-0.2499999999999835	7.4386882527351705
-0.2999999999999835	7.480064185721532
-0.3499999999999835	7.524290991238296
-0.3999999999999835	7.571633317511095
-0.44999999999998347	7.622412129863834
-0.49999999999998346	7.677022776106997
-0.5499999999999835	7.735961362567298
-0.5999999999999835	7.799864666018558
-0.6499999999999836	7.869573206885992
-0.6999999999999836	7.946236437418165
-0.7499999999999837	8.031500636654409
-0.7999999999999837	8.068320951532272
-0.8499999999999838	8.189613300976825
-0.8999999999999838	8.213942890050816
-0.9499999999999839	8.240028409320187
-0.9999999999999839	8.267949192431114
-1.0499999999999838	8.29779554694507
-1.0999999999999839	8.329670691150982
-1.149999999999984	8.363693182804631
-1.199999999999984	8.4
-1.249999999999984	8.438750500400388
-1.299999999999984	8.480131584642919
-1.349999999999984	8.524364543662614
-1.3999999999999841	8.571714314291414
-1.4499999999999842	8.622502268604393
-1.4999999999999842	8.677124344467687
-1.5499999999999843	8.736077534023527
-1.5999999999999843	8.8
-1.6499999999999844	8.869734544454245
-1.6999999999999844	8.946434624714701
-1.7499999999999845	9.031754163448117
-1.7999999999999845	9.128220211291833
-1.8499999999999845	9.189613300976825
-1.8999999999999846	9.213942890050944
-1.9499999999999846	9.240028409320187
-1.9999999999999847	9.267949192431114
-2.0499999999999847	9.297795546945071
-2.0999999999999845	9.329670691150984
-2.1499999999999844	9.363693182804631
-2.199999999999984	9.4
-2.249999999999984	9.438750500400388
-2.299999999999984	9.480131584642919
-2.3499999999999837	9.524364543662614
-2.3999999999999835	9.571714314291414
-2.4499999999999833	9.622502268604391
-2.499999999999983	9.677124344467686
-2.549999999999983	9.736077534023526
-2.5999999999999828	9.8
-2.6499999999999826	9.869734544454243
-2.6999999999999824	9.946434624714698
-2.7499999999999822	10.031754163448113
-2.799999999999982	10.128220211291827
-2.849999999999982	10.240065792321422
-2.8999999999999817	10.36178684838985
-2.9499999999999815	10.527621932165813
-2.9999999999999813	10.774982378604399


==> data_files/biobj2_LB_before_point.dat <==
lambda	LB
7.0	-80.0
6.95	4.997783664606195
6.9	5.060715561837631
6.8500000000000005	5.074014921603579
6.800000000000001	5.08871433000909
6.750000000000001	5.104846364428589
6.700000000000001	5.12244795211252
6.650000000000001	5.141560847745235
6.600000000000001	5.162232203802573
6.550000000000002	5.184515254030681
6.500000000000002	5.20847013618131
6.450000000000002	5.234164887918141
6.400000000000002	5.261676660351105
6.350000000000002	5.291093208137137
6.3000000000000025	5.322514735271287
6.250000000000003	5.356056204279206
6.200000000000003	5.391850257719815
6.150000000000003	5.4300509614313075
6.100000000000003	5.470838669789972
6.050000000000003	5.514426452875309
6.0000000000000036	5.561068745900774
5.950000000000004	5.611073240184888
5.900000000000004	5.664817640081533
5.850000000000004	5.722773972883273
5.800000000000004	5.78554509575229
5.750000000000004	5.8539218593140125
5.700000000000005	5.928977360339573
5.650000000000005	5.999999965753224
5.600000000000005	5.999999965158601
5.550000000000005	5.999999964542942
5.500000000000005	5.9999999639051245
5.4500000000000055	5.999999963243935
5.400000000000006	5.99999996255804
5.350000000000006	5.999999961846072
5.300000000000006	5.999999961106482
5.250000000000006	5.999999960337632
5.200000000000006	5.999999959537753
5.150000000000007	5.999999958704926
5.100000000000007	5.999999957837069
5.050000000000007	5.999999956931916
5.000000000000007	5.999999955987015
4.950000000000007	5.999999954999694
4.9000000000000075	5.999999953967006
4.850000000000008	5.999999952885765
4.800000000000008	5.999999951752441
4.750000000000008	5.999999950563179
4.700000000000008	5.999999949313704
4.650000000000008	5.999999947999348
4.6000000000000085	5.999999946614864
4.550000000000009	5.999999945154492
4.500000000000009	5.999999943611769
4.450000000000009	5.999999941979496
4.400000000000009	5.999999940249587
4.350000000000009	5.999999938412948
4.30000000000001	5.999999936459282
4.25000000000001	5.999999934376909
4.20000000000001	5.99999993215249
4.15000000000001	5.999999929770694
4.10000000000001	5.999999927213814
4.0500000000000105	5.999999924461228
4.000000000000011	5.9999999214886515
3.950000000000011	5.999999918267214
3.900000000000011	5.999999914762014
3.850000000000011	5.999999910930093
3.8000000000000114	5.999999906717157
3.7500000000000115	5.999999902052095
3.7000000000000117	5.999999896837309
3.650000000000012	5.9999998909301056
3.600000000000012	5.9999998841046605
3.5500000000000123	5.9999998759684985
3.5000000000000124	5.999999865766611
3.4500000000000126	5.999999851891253
3.400000000000013	5.999999830572854
3.350000000000013	5.999999792153118
3.300000000000013	5.999999709755187
3.2500000000000133	5.999999808970229
3.2000000000000135	5.999999788377146
3.1500000000000137	5.999999762406823
3.100000000000014	5.999999727903925
3.050000000000014	5.999999676415575
3.000000000000014	5.999999569812275
2.9500000000000144	5.999999086993988
2.9000000000000146	5.9999994013118165
2.8500000000000147	5.999999069417937
2.800000000000015	5.999999554968383
2.750000000000015	6.000000132311227
2.7000000000000153	6.000083558058371
2.6500000000000155	6.0011659418795436
2.6000000000000156	6.003500711481123
2.550000000000016	6.007092268515556
2.500000000000016	6.011947424396283
2.450000000000016	6.018075465483441
2.4000000000000163	6.025488243217383
2.3500000000000165	6.0342002912740895
2.3000000000000167	6.044228972507014
2.250000000000017	6.0555946592505245
2.200000000000017	6.068320951532274
2.1500000000000172	6.082434938928206
2.1000000000000174	6.097967513264464
2.0500000000000176	6.114953741217086
2.0000000000000178	6.133433308208482
1.9500000000000177	6.1534510480196705
1.9000000000000177	6.175057576466109
1.8500000000000176	6.19831005265394
1.8000000000000176	6.223273098216289
1.7500000000000175	6.2500199142058666
1.7000000000000175	6.2621764946285765
1.6500000000000175	6.309209080050334
1.6000000000000174	6.341854725261284
1.5500000000000174	6.3766954785708165
1.5000000000000173	6.4138759864227115
1.4500000000000173	6.453565001818497
1.4000000000000172	6.495961097326695
1.3500000000000172	6.541300292072142
1.3000000000000171	6.5898664407004155
1.250000000000017	6.6420057171633555
1.200000000000017	6.698147362651551
1.150000000000017	6.758834375868713
1.100000000000017	6.824770693149926
1.050000000000017	6.896897221092521
1.0000000000000169	6.976521833165258
0.9500000000000168	7.000625097686762
0.9000000000000168	7.002501564456178
0.8500000000000167	7.005632932482086
0.8000000000000167	7.0100251257867585
0.7500000000000167	7.015686516701555
0.7000000000000166	7.022628006671477
0.6500000000000166	7.030863133248474
0.6000000000000165	7.040408205773451
0.5500000000000165	7.051282473009486
0.5000000000000164	7.063508326896285
0.45000000000001644	7.0771115476970525
0.40000000000001645	7.092121597166099
0.35000000000001646	7.108571968062218
0.3000000000000165	7.126500600480474
0.2500000000000165	7.145950378226077
0.2000000000000165	7.166969722017657
0.1500000000000165	7.189613300976825
0.1000000000000165	7.2139428900508165
0.0500000000000165	7.240028409320187
1.650068970349139e-14	7.2679491924311135
-0.0499999999999835	7.2977955469450695
-0.0999999999999835	7.3296706911509855
-0.1499999999999835	7.363693182804633
-0.19999999999998352	7.399999999999991
-0.2499999999999835	7.43875050040039
-0.2999999999999835	7.480131584642923
-0.3499999999999835	7.524364543662614
-0.3999999999999835	7.571714314291416
-0.44999999999998347	6.675102983450181
-0.49999999999998346	7.677124344467687
-0.5499999999999835	7.736077534023529
-0.5999999999999835	7.799999999999983
-0.6499999999999836	7.869734544454245
-0.6999999999999836	7.946434624714702
-0.7499999999999837	7.9999993744702
-0.7999999999999837	8.128220211291833
-0.8499999999999838	8.189613300976827
-0.8999999999999838	8.213942890050816
-0.9499999999999839	8.240028409320187
-0.9999999999999839	8.267949192431113
-1.0499999999999838	8.29779554694507
-1.0999999999999839	8.329670691150984
-1.149999999999984	8.363693182804631
-1.199999999999984	8.399999999999988
-1.249999999999984	8.438750500400388
-1.299999999999984	8.48013158464292
-1.349999999999984	8.524364543662616
-1.3999999999999841	8.571714314291414
-1.4499999999999842	8.622502268604393
-1.4999999999999842	8.677124344467689
-1.5499999999999843	8.73607753402353
-1.5999999999999843	8.79999999999998
-1.6499999999999844	8.869734544454246
-1.6999999999999844	8.946434624714701
-1.7499999999999845	9.031754163448118
-1.7999999999999845	9.128220211291834
-1.8499999999999845	9.189613300976825
-1.8999999999999846	9.213942890050818
-1.9499999999999846	9.240028409320189
-1.9999999999999847	9.267949192431114
-2.0499999999999847	9.297795546945071
-2.0999999999999845	9.329670691150984
-2.1499999999999844	9.363693182804631
-2.199999999999984	9.39999999999999
-2.249999999999984	9.438750500400388
-2.299999999999984	9.480131584642919
-2.3499999999999837	9.524364543662614
-2.3999999999999835	9.571714314291416
-2.4499999999999833	9.622502268604391
-2.499999999999983	9.677124344467686
-2.549999999999983	9.736077534023526
-2.5999999999999828	9.799999999999978
-2.6499999999999826	9.869734544454245
-2.6999999999999824	9.946434624714698
-2.7499999999999822	10.031754163448117
-2.799999999999982	10.12822021129183
-2.849999999999982	10.240065792321424
-2.8999999999999817	10.375500200160104
-2.9499999999999815	10.555590279134138
-2.9999999999999813	10.999858582197515


==> data_files/biobj2_UB_relax.dat <==
lambda	UB
7.0	NaN
6.95	NaN
6.9	NaN
6.8500000000000005	NaN
6.800000000000001	NaN
6.750000000000001	NaN
6.700000000000001	NaN
6.650000000000001	NaN
6.600000000000001	NaN
6.550000000000002	NaN
6.500000000000002	NaN
6.450000000000002	NaN
6.400000000000002	NaN
6.350000000000002	NaN
6.3000000000000025	NaN
6.250000000000003	NaN
6.200000000000003	NaN
6.150000000000003	NaN
6.100000000000003	NaN
6.050000000000003	NaN
6.0000000000000036	NaN
5.950000000000004	NaN
5.900000000000004	NaN
5.850000000000004	NaN
5.800000000000004	NaN
5.750000000000004	NaN
5.700000000000005	NaN
5.650000000000005	NaN
5.600000000000005	NaN
5.550000000000005	NaN
5.500000000000005	NaN
5.4500000000000055	NaN
5.400000000000006	NaN
5.350000000000006	NaN
5.300000000000006	NaN
5.250000000000006	NaN
5.200000000000006	NaN
5.150000000000007	NaN
5.100000000000007	NaN
5.050000000000007	NaN
5.000000000000007	NaN
4.950000000000007	NaN
4.9000000000000075	NaN
4.850000000000008	NaN
4.800000000000008	NaN
4.750000000000008	NaN
4.700000000000008	NaN
4.650000000000008	NaN
4.6000000000000085	NaN
4.550000000000009	NaN
4.500000000000009	NaN
4.450000000000009	NaN
4.400000000000009	NaN
4.350000000000009	NaN
4.30000000000001	NaN
4.25000000000001	NaN
4.20000000000001	NaN
4.15000000000001	NaN
4.10000000000001	NaN
4.0500000000000105	NaN
4.000000000000011	NaN
3.950000000000011	NaN
3.900000000000011	NaN
3.850000000000011	NaN
3.8000000000000114	NaN
3.7500000000000115	NaN
3.7000000000000117	NaN
3.650000000000012	NaN
3.600000000000012	NaN
3.5500000000000123	NaN
3.5000000000000124	NaN
3.4500000000000126	NaN
3.400000000000013	NaN
3.350000000000013	NaN
3.300000000000013	NaN
3.2500000000000133	NaN
3.2000000000000135	NaN
3.1500000000000137	NaN
3.100000000000014	NaN
3.050000000000014	NaN
3.000000000000014	NaN
2.9500000000000144	NaN
2.9000000000000146	NaN
2.8500000000000147	NaN
2.800000000000015	NaN
2.750000000000015	NaN
2.7000000000000153	NaN
2.6500000000000155	NaN
2.6000000000000156	NaN
2.550000000000016	NaN
2.500000000000016	NaN
2.450000000000016	NaN
2.4000000000000163	NaN
2.3500000000000165	NaN
2.3000000000000167	NaN
2.250000000000017	NaN
2.200000000000017	NaN
2.1500000000000172	NaN
2.1000000000000174	NaN
2.0500000000000176	NaN
2.0000000000000178	NaN
1.9500000000000177	NaN
1.9000000000000177	NaN
1.8500000000000176	NaN
1.8000000000000176	NaN
1.7500000000000175	NaN
1.7000000000000175	NaN
1.6500000000000175	NaN
1.6000000000000174	NaN
1.5500000000000174	NaN
1.5000000000000173	NaN
1.4500000000000173	NaN
1.4000000000000172	NaN
1.3500000000000172	NaN
1.3000000000000171	NaN
1.250000000000017	NaN
1.200000000000017	NaN
1.150000000000017	NaN
1.100000000000017	NaN
1.050000000000017	NaN
1.0000000000000169	NaN
0.9500000000000168	7.00062508954187
0.9000000000000168	NaN
0.8500000000000167	7.005632921906438
0.8000000000000167	NaN
0.7500000000000167	NaN
0.7000000000000166	NaN
0.6500000000000166	NaN
0.6000000000000165	NaN
0.5500000000000165	NaN
0.5000000000000164	NaN
0.45000000000001644	NaN
0.40000000000001645	NaN
0.35000000000001646	NaN
0.3000000000000165	NaN
0.2500000000000165	NaN
0.2000000000000165	NaN
0.1500000000000165	NaN
0.1000000000000165	NaN
0.0500000000000165	NaN
1.650068970349139e-14	NaN
-0.0499999999999835	NaN
-0.0999999999999835	NaN
-0.1499999999999835	NaN
-0.19999999999998352	NaN
-0.2499999999999835	NaN
-0.2999999999999835	NaN
-0.3499999999999835	NaN
-0.3999999999999835	NaN
-0.44999999999998347	NaN
-0.49999999999998346	NaN
-0.5499999999999835	NaN
-0.5999999999999835	NaN
-0.6499999999999836	NaN
-0.6999999999999836	NaN
-0.7499999999999837	NaN
-0.7999999999999837	NaN
-0.8499999999999838	NaN
-0.8999999999999838	NaN
-0.9499999999999839	NaN
-0.9999999999999839	NaN
-1.0499999999999838	NaN
-1.0999999999999839	NaN
-1.149999999999984	NaN
-1.199999999999984	NaN
-1.249999999999984	NaN
-1.299999999999984	NaN
-1.349999999999984	NaN
-1.3999999999999841	NaN
-1.4499999999999842	NaN
-1.4999999999999842	NaN
-1.5499999999999843	NaN
-1.5999999999999843	NaN
-1.6499999999999844	NaN
-1.6999999999999844	NaN
-1.7499999999999845	NaN
-1.7999999999999845	NaN
-1.8499999999999845	NaN
-1.8999999999999846	NaN
-1.9499999999999846	NaN
-1.9999999999999847	NaN
-2.0499999999999847	NaN
-2.0999999999999845	NaN
-2.1499999999999844	NaN
-2.199999999999984	NaN
-2.249999999999984	NaN
-2.299999999999984	NaN
-2.3499999999999837	NaN
-2.3999999999999835	NaN
-2.4499999999999833	NaN
-2.499999999999983	NaN
-2.549999999999983	9.736077505972998
-2.5999999999999828	9.799999970037147
-2.6499999999999826	9.8697345121988
-2.6999999999999824	9.946434589634608
-2.7499999999999822	10.031754124758233
-2.799999999999982	10.128220167744459
-2.849999999999982	10.240065741703312
-2.8999999999999817	NaN
-2.9499999999999815	10.555590190310502
-2.9999999999999813	10.999717157154658


==> data_files/biobj2_UB_restart.dat <==
lambda	UB
7.0	NaN
6.95	5.048787610087112
6.9	5.060715549052639
6.8500000000000005	5.074014908466051
6.800000000000001	5.088714316505753
6.750000000000001	5.104846350887264
6.700000000000001	5.122447937994548
6.650000000000001	5.141560833129995
6.600000000000001	5.162232188710415
6.550000000000002	5.18451523845666
6.500000000000002	5.208470120094015
6.450000000000002	5.2341648713115685
6.400000000000002	5.261676643192587
6.350000000000002	5.291093190389485
6.3000000000000025	5.322514716892107
6.250000000000003	5.35605618521995
6.200000000000003	5.391850237924527
6.150000000000003	5.4300509408349855
6.100000000000003	5.4708386483164055
6.050000000000003	5.514426430434193
6.0000000000000036	5.561068722383779
5.950000000000004	5.611073215460192
5.900000000000004	5.664817613985996
5.850000000000004	5.722773945210887
5.800000000000004	5.7855450662365175
5.750000000000004	5.853921827599449
5.700000000000005	5.928977325933868
5.650000000000005	6.012232841467737
5.600000000000005	5.999999987520655
5.550000000000005	5.999999987520639
5.500000000000005	5.9999999875206225
5.4500000000000055	5.999999987520606
5.400000000000006	5.999999987520588
5.350000000000006	5.999999987520567
5.300000000000006	5.999999987520547
5.250000000000006	5.999999987520525
5.200000000000006	5.999999987520501
5.150000000000007	5.999999987520476
5.100000000000007	5.999999987520448
5.050000000000007	5.99999998752042
5.000000000000007	5.999999987520389
4.950000000000007	5.999999987520354
4.9000000000000075	5.999999987520319
4.850000000000008	5.999999987520279
4.800000000000008	5.999999987520237
4.750000000000008	5.99999998752019
4.700000000000008	5.999999987520139
4.650000000000008	5.999999987520084
4.6000000000000085	5.999999987520022
4.550000000000009	5.999999987519955
4.500000000000009	5.999999987519879
4.450000000000009	5.999999987519795
4.400000000000009	5.999999987519698
4.350000000000009	5.999999987519589
4.30000000000001	5.999999987519463
4.25000000000001	5.999999987519317
4.20000000000001	5.999999987519146
4.15000000000001	5.999999987518943
4.10000000000001	5.999999987518697
4.0500000000000105	5.999999987518395
4.000000000000011	5.999999987518016
3.950000000000011	5.999999987517528
3.900000000000011	5.999999987516887
3.850000000000011	5.999999987516018
3.8000000000000114	5.999999987514804
3.7500000000000115	5.9999999875130445
3.7000000000000117	5.99999998751039
3.650000000000012	5.999999987506208
3.600000000000012	5.9999999874992955
3.5500000000000123	5.999999987487256
3.5000000000000124	5.999999987465079
3.4500000000000126	5.999999987421712
3.400000000000013	5.999999987331403
3.350000000000013	5.999999987130622
3.300000000000013	5.999999986653097
3.2500000000000133	5.999999987506006
3.2000000000000135	5.999999987501391
3.1500000000000137	5.999999987493493
3.100000000000014	5.99999998747732
3.050000000000014	5.999999987433706
3.000000000000014	5.999999987259461
2.9500000000000144	5.999999986122091
2.9000000000000146	5.9999999874158325
2.8500000000000147	5.999999987243852
2.800000000000015	5.999999982727228
2.750000000000015	5.999999987515476
2.7000000000000153	6.00008354916198
2.6500000000000155	6.00116593155669
2.6000000000000156	6.003500701394296
2.550000000000016	6.00709225779281
2.500000000000016	6.011947415867871
2.450000000000016	6.018075454475647
2.4000000000000163	6.025488231622762
2.3500000000000165	6.034200279309734
2.3000000000000167	6.044228960204143
2.250000000000017	6.055594646608705
2.200000000000017	6.068320938542705
2.1500000000000172	6.082434925578609
2.1000000000000174	6.097967500015981
2.0500000000000176	6.114953727323547
2.0000000000000178	6.133433293795129
1.9500000000000177	6.1534510331252426
1.9000000000000177	6.175057561093862
1.8500000000000176	6.198310036773773
1.8000000000000176	6.223273081829195
1.7500000000000175	6.250019897280919
1.7000000000000175	6.278633630492558
1.6500000000000175	6.309209061939063
1.6000000000000174	6.341854706490928
1.5500000000000174	6.376695459088673
1.5000000000000173	6.4138759661677645
1.4500000000000173	6.453564980719495
1.4000000000000172	6.495961075299598
1.3500000000000172	6.5413002690166735
1.3000000000000171	6.589866416495306
1.250000000000017	6.642005691659623
1.200000000000017	6.698147335662722
1.150000000000017	6.75883434715609
1.100000000000017	6.824770662399446
1.050000000000017	6.896897187876459
1.0000000000000169	6.97652179687451
0.9500000000000168	7.065559284688663
0.9000000000000168	7.002501555541131
0.8500000000000167	7.005632921906438
0.8000000000000167	7.010025108367711
0.7500000000000167	7.015686506139231
0.7000000000000166	7.0226279952424076
0.6500000000000166	7.030863121412169
0.6000000000000165	7.040408193593623
0.5500000000000165	7.051282460492352
0.5000000000000164	7.063508314035148
0.45000000000001644	7.077111534480671
0.40000000000001645	7.092121583580724
0.35000000000001646	7.108571954382529
0.3000000000000165	7.126500586249761
0.2500000000000165	7.145950363505902
0.2000000000000165	7.166969706821006
0.1500000000000165	7.189613285295317
0.1000000000000165	7.213942873852444
0.0500000000000165	7.240028392595748
1.650068970349139e-14	7.267949175146994
-0.0499999999999835	7.297795529063011
-0.0999999999999835	7.329670672627335
-0.1499999999999835	7.363693163589345
-0.19999999999998352	7.399999980035281
-0.2499999999999835	7.43875047961901
-0.2999999999999835	7.4801315629658545
-0.3499999999999835	7.5243645209959915
-0.3999999999999835	7.571714290522297
-0.44999999999998347	7.622502243594874
-0.49999999999998346	7.677124318046395
-0.5499999999999835	7.736077505972999
-0.5999999999999835	7.799999970037148
-0.6499999999999836	7.8697345121988
-0.6999999999999836	7.946434589634609
-0.7499999999999837	8.031754124758235
-0.7999999999999837	8.12822016774446
-0.8499999999999838	8.240065741703317
-0.8999999999999838	8.213942873874581
-0.9499999999999839	8.24002839261034
-0.9999999999999839	8.267949175156836
-1.0499999999999838	8.29779552906973
-1.0999999999999839	8.329670672631908
-1.149999999999984	8.363693163592384
-1.199999999999984	8.39999998003718
-1.249999999999984	8.438750479620028
-1.299999999999984	8.480131562966166
-1.349999999999984	8.524364520995723
-1.3999999999999841	8.571714290521543
-1.4499999999999842	8.622502243593713
-1.4999999999999842	8.67712431804491
-1.5499999999999843	8.736077505971275
-1.5999999999999843	8.799999970035255
-1.6499999999999844	8.869734512196706
-1.6999999999999844	8.946434589631957
-1.7499999999999845	9.031754124758214
-1.7999999999999845	9.128220167744422
-1.8499999999999845	9.240065741685417
-1.8999999999999846	9.213942873852444
-1.9499999999999846	9.24002839259575
-1.9999999999999847	9.267949175146994
-2.0499999999999847	9.297795529063013
-2.0999999999999845	9.329670672627335
-2.1499999999999844	9.363693163589346
-2.199999999999984	9.399999980035282
-2.249999999999984	9.438750479619012
-2.299999999999984	9.480131562965855
-2.3499999999999837	9.524364520995992
-2.3999999999999835	9.571714290522296
-2.4499999999999833	9.622502243594873
-2.499999999999983	9.677124318046396
-2.549999999999983	9.736077505972998
-2.5999999999999828	9.799999970037147
-2.6499999999999826	9.8697345121988
-2.6999999999999824	9.946434589634608
-2.7499999999999822	10.031754124758233
-2.799999999999982	10.128220167744459
-2.849999999999982	10.240065741703312
-2.8999999999999817	10.375500137758662
-2.9499999999999815	10.555590190310502
-2.9999999999999813	10.999717157154658


==> data_files/biobj_LB_after_relax.dat <==
lambda	LB
10.5	-2.9364916731037085
10.45	-2.922888452302941
10.399999999999999	-2.907878402833891
10.349999999999998	-2.8914280319377728
10.299999999999997	-2.8734993995195186
10.249999999999996	-2.8564038914753027
10.199999999999996	-2.8380070925539966
10.149999999999995	-2.810386699023165
10.099999999999994	-2.7860571099491724
10.049999999999994	-2.759971590679801
9.999999999999993	-2.732050807568873
9.949999999999992	-2.7048485697210816
9.899999999999991	-2.670329308849001
9.84999999999999	-2.684046750567772
9.79999999999999	-2.6667819799358257
9.74999999999999	-2.61077290967061
9.699999999999989	-2.548419439639037
9.649999999999988	-2.581005698728177
9.599999999999987	-2.513707218135476
9.549999999999986	-2.5465461383177175
9.499999999999986	-2.4600660270484376
9.449999999999985	-2.4803611898275184
9.399999999999984	-2.441344746401862
9.349999999999984	-2.4203485149583903
9.299999999999983	-2.4044744288815814
9.249999999999982	-2.3937314173414386
9.199999999999982	-2.3243682951875155
9.14999999999998	-2.2907345182617016
9.09999999999998	-2.2711840069753144
9.04999999999998	-2.2285450787354044
8.999999999999979	-2.211650550407791
8.949999999999978	-2.1593499162514824
8.899999999999977	-2.109627173505462
8.849999999999977	-2.121869172232808
8.799999999999976	-2.067767341688082
8.749999999999975	-2.0525046723340257
8.699999999999974	-2.013363817363455
8.649999999999974	-1.5183488141748696
8.599999999999973	-1.8616627937568804
8.549999999999972	-1.9551203347454518
8.499999999999972	-1.9068251843375563
8.44999999999997	-1.7239370383994457
8.39999999999997	-1.7088524531007003
8.34999999999997	-1.7486833606629748
8.299999999999969	-1.784843003514668
8.249999999999968	-1.7587148771938388
8.199999999999967	-1.6488619239709958
8.149999999999967	-1.7188395465710382
8.099999999999966	-1.574791070658243
8.049999999999965	-1.0453685869783147
7.999999999999965	-1.2725103685696642
7.9499999999999655	-1.4776401952116673
7.899999999999966	-1.5299234290365096
7.849999999999966	-1.427499333363584
7.799999999999966	-1.4019464653162244
7.749999999999966	-1.4372378344649084
7.699999999999966	-1.381548752306795
7.649999999999967	-1.1888742212996153
7.599999999999967	-1.2533864992187418
7.549999999999967	-1.1766096015745404
7.499999999999967	-1.1457119155930453
7.449999999999967	-1.132295897031149
7.3999999999999675	-0.24835363445436132
7.349999999999968	-0.999457613666106
7.299999999999968	-0.20753510224685723
7.249999999999968	-0.13898088190792546
7.199999999999968	-0.8962407286304916
7.149999999999968	-0.1673754201226032
7.099999999999969	-0.009949186146041455
7.049999999999969	-0.2625464282041765
6.999999999999969	-0.2830127230357373
6.949999999999969	-0.6716163671233062
6.899999999999969	-0.5999848334217717
6.8499999999999694	0.004456758060467081
6.79999999999997	-0.4705565390289106
6.74999999999997	-0.33377202963113506
6.69999999999997	-0.29218191724338993
6.64999999999997	-0.14109862795078154
6.59999999999997	-0.06238287942312226
6.5499999999999705	-0.12435672356626881
6.499999999999971	-0.07902088742147129
6.449999999999971	-0.0891894455309501
6.399999999999971	0.0913802138643458
6.349999999999971	0.5223739625096737
6.299999999999971	0.16871357819837485
6.249999999999972	0.23627545426155194
6.199999999999972	0.3301184911158086
6.149999999999972	0.43765822558055945
6.099999999999972	0.6114013408796932
6.049999999999972	0.6732762821593177
5.9999999999999725	0.6434751705676653
5.949999999999973	0.9111756059250449
5.899999999999973	0.8275505210934675
5.849999999999973	0.9608248415250316
5.799999999999973	0.9585456468607667
5.749999999999973	1.1455054391305444
5.6999999999999735	1.1578690861121324
5.649999999999974	1.1900344999409072
5.599999999999974	1.3505711683726167
5.549999999999974	1.3796342757865716
5.499999999999974	1.5816040534928923
5.449999999999974	1.661210783334095
5.399999999999975	1.8
5.349999999999975	1.7560111093521797
5.299999999999975	1.9126451894706094
5.249999999999975	2.03175416344819
5.199999999999975	2.1282202112919153
5.1499999999999755	2.2324116489269077


==> data_files/biobj_LB_after_restart.dat <==
lambda	LB
10.5	-56.0
10.45	-4.200131623838294
10.399999999999999	-3.4167712800362118
10.349999999999998	-3.293999766369007
10.299999999999997	-4.445161291143769
10.249999999999996	-5.630326270079493
10.199999999999996	-6.854025558761659
10.149999999999995	-8.12139157492718
10.099999999999994	-9.438284039728678
10.049999999999994	-10.864021328612317
9.999999999999993	-12.403411577130399
9.949999999999992	-14.023780493285571
9.899999999999991	-15.73684799356181
9.84999999999999	-17.55661619902622
9.79999999999999	-19.499999588060888
9.74999999999999	-21.58768075964408
9.699999999999989	-23.845294396296318
9.649999999999988	-26.30509996703482
9.599999999999987	-27.65593134110388
9.549999999999986	-28.272296301705623
9.499999999999986	-29.0
9.449999999999985	-30.0
9.399999999999984	-31.0
9.349999999999984	-32.0
9.299999999999983	-32.7792103957537
9.249999999999982	-33.0
9.199999999999982	-34.0
9.14999999999998	-35.0
9.09999999999998	-38.39570022348758
9.04999999999998	-39.864021328612765
8.999999999999979	-41.40341157713084
8.949999999999978	-42.99293813513716
8.899999999999977	-44.670992716957166
8.849999999999977	-46.45119587321207
8.799999999999976	-48.34999959006116
8.749999999999975	-50.38752057018984
8.699999999999974	-52.588693239050485
8.649999999999974	-54.984898937319876
8.599999999999973	-56.0
8.549999999999972	-57.0
8.499999999999972	-58.0
8.44999999999997	-59.0
8.39999999999997	-59.866665746615055
8.34999999999997	-60.08594979013856
8.299999999999969	-61.0
8.249999999999968	-62.0
8.199999999999967	-63.0
8.149999999999967	-64.0
8.099999999999966	-22.864122202144163
8.049999999999965	-23.55560027831514
7.999999999999965	-24.279056061013932
7.9499999999999655	-25.03914771260741
7.899999999999966	-25.841384629877552
7.849999999999966	-26.6923502591549
7.799999999999966	-27.59999980002999
7.749999999999966	-28.574064655985254
7.699999999999966	-29.62661223179301
7.649999999999967	-30.77283715437779
7.599999999999967	-32.032206534629765
7.549999999999967	-33.4301636037906
7.499999999999967	-35.00074359397883
7.449999999999967	-36.79074287730597
7.3999999999999675	-38.86666603214841
7.349999999999968	-41.326945712924825
7.299999999999968	-44.32493622567662
7.249999999999968	-48.11608905872977
7.199999999999968	-51.0
7.149999999999968	-52.0
7.099999999999969	-51.36021894753439
7.049999999999969	-52.01581884393333
6.999999999999969	-52.701705798341635
6.949999999999969	-53.42230054962973
6.899999999999969	-54.18283186382607
6.8499999999999694	-54.989548087056846
6.79999999999997	-55.84999981002842
6.74999999999997	-56.7734238981659
6.69999999999997	-57.77127504097115
6.64999999999997	-58.85797706947567
6.59999999999997	-60.05201049218361
6.5499999999999705	-61.37753031017075
6.499999999999971	-62.86685019705637
6.449999999999971	-64.56440185673937
6.399999999999971	-66.53333273054085
6.349999999999971	-68.8671117000557
6.299999999999971	-71.7113676831568
6.249999999999972	-75.30869689762056
6.199999999999972	-80.0
6.149999999999972	-80.0
6.099999999999972	-34.227508290802966
6.049999999999972	-33.66325007495335
5.9999999999999725	-33.07179686748514
5.949999999999973	-32.44949700839061
5.899999999999973	-31.792037818077652
5.849999999999973	-31.094274235725763
5.799999999999973	-30.350000149977582
5.749999999999973	-29.551638132310426
5.6999999999999735	-28.689810553030174
5.649999999999974	-27.752734182807156
5.599999999999974	-26.72534504901776
5.549999999999974	-25.64063162071919
5.499999999999974	-24.44836809861986
5.449999999999974	-23.095148178045946
5.399999999999975	-21.533333777496278
5.349999999999975	-19.692589275380584
5.299999999999975	-17.46360578001164
5.249999999999975	-14.664755581027688
5.199999999999975	-10.96539865746643
5.1499999999999755	-5.678038507961084


==> data_files/biobj_LB_before_cuts.dat <==
lambda	LB
10.5	-80.0
10.45	-2.9235817286557286
10.399999999999999	-2.908587050768747
10.349999999999998	-2.8921541303842653
10.299999999999997	-2.874245247662861
10.249999999999996	-2.8548177817097438
10.199999999999996	-2.8338236260709584
10.149999999999995	-2.8112084891608213
10.099999999999994	-2.786911051746365
10.049999999999994	-2.7608619472186855
9.999999999999993	-2.7329825189607133
9.949999999999992	-2.703183294435261
9.899999999999991	-2.671362094906035
9.84999999999999	-2.6374016705464305
9.79999999999999	-2.6011667085904526
9.74999999999999	-2.5625000004999183
9.699999999999989	-2.5212174617086274
9.649999999999988	-2.4771015558159677
9.599999999999987	-2.4298924520922593
9.549999999999986	-2.3792758835862546
9.499999999999986	-2.3228756555322794
9.449999999999985	-2.266180985686165
9.399999999999984	-2.202605414948113
9.349999999999984	-2.1333333349196097
9.299999999999983	-2.057273754902261
9.249999999999982	-1.9728869481592701
9.199999999999982	-1.8778762284963793
9.14999999999998	-1.8103866990231685
9.09999999999998	-1.786057109949165
9.04999999999998	-1.7599715906797933
8.999999999999979	-1.7320508075688648
8.949999999999978	-1.7022044530549065
8.899999999999977	-1.670329308848992
8.849999999999977	-1.636306817195341
8.799999999999976	-1.6
8.749999999999975	-1.5612494995995796
8.699999999999974	-1.5198684153570445
8.649999999999974	-1.4756354563373466
8.599999999999973	-1.428285685708543
8.549999999999972	-1.3774977313955623
8.499999999999972	-1.3228756555322634
8.44999999999997	-1.2639224659764183
8.39999999999997	-1.2
8.34999999999997	-1.130265455545687
8.299999999999969	-1.053565375285224
8.249999999999968	-0.968245836551797
8.199999999999967	-0.8717797887080683
8.149999999999967	-0.8103866990231674
8.099999999999966	-0.7860571099491582
8.049999999999965	-0.7599715906797853
7.999999999999965	-0.732050807568857
7.9499999999999655	-0.7022044530548985
7.899999999999966	-0.6703293088489839
7.849999999999966	-0.636306817195333
7.799999999999966	-0.6
7.749999999999966	-0.5612494995995725
7.699999999999966	-0.5198684153570381
7.649999999999967	-0.47563545633733995
7.599999999999967	-0.4282856857085373
7.549999999999967	-0.37749773139555654
7.499999999999967	-0.3228756555322583
7.449999999999967	-0.26392246597641433
7.3999999999999675	-0.2
7.349999999999968	-0.13026545554568436
7.299999999999968	-0.05356537528522276
7.249999999999968	0.03175416344820281
7.199999999999968	0.12822021129193006
7.149999999999968	0.1896133009768317
7.099999999999969	0.21394289005040523
7.049999999999969	0.24002840932021252
6.999999999999969	0.2679491924311408
6.949999999999969	0.2977955469450988
6.899999999999969	0.3296706911510139
6.8499999999999694	0.3636931828046648
6.79999999999997	0.4
6.74999999999997	0.4387505004004244
6.69999999999997	0.48013158464295924
6.64999999999997	0.524364543662657
6.59999999999997	0.5717143142914589
6.5499999999999705	0.6225022686044397
6.499999999999971	0.6771243444677375
6.449999999999971	0.7360775340235817
6.399999999999971	0.8
6.349999999999971	0.8697345444543103
6.299999999999971	0.9464346247147715
6.249999999999972	1.0317541634481966
6.199999999999972	1.1282202112919226
6.149999999999972	1.189613300976825
6.099999999999972	1.213942890051419
6.049999999999972	1.2400284093202107
5.9999999999999725	1.2679491924311388
5.949999999999973	1.2977955469450966
5.899999999999973	1.3296706911510112
5.849999999999973	1.3636931828046617
5.799999999999973	1.4
5.749999999999973	1.4387505004004217
5.6999999999999735	1.4801315846429564
5.649999999999974	1.5243645436626538
5.599999999999974	1.5717143142914556
5.549999999999974	1.6225022686044361
5.499999999999974	1.6771243444677335
5.449999999999974	1.7360775340235768
5.399999999999975	1.8
5.349999999999975	1.8697345444543054
5.299999999999975	1.946434624714766
5.249999999999975	2.0317541634481904
5.199999999999975	2.128220211291915
5.1499999999999755	2.2400657923215257


==> data_files/biobj_LB_before_point.dat <==
lambda	LB
10.5	-80.0
10.45	-2.9228884523029413
10.399999999999999	-2.907878402833891
10.349999999999998	-2.891428031937773
10.299999999999997	-2.8734993995195177
10.249999999999996	-2.854049621773915
10.199999999999996	-2.833030277982333
10.149999999999995	-2.810386699023164
10.099999999999994	-2.786057109949172
10.049999999999994	-2.7599715906798004
9.999999999999993	-2.732050807568873
9.949999999999992	-2.7022044530549154
9.899999999999991	-2.6703293088490008
9.84999999999999	-2.636306817195351
9.79999999999999	-2.6
9.74999999999999	-2.561249499599592
9.699999999999989	-2.519868415357057
9.649999999999988	-2.4756354563373586
9.599999999999987	-2.428285685708555
9.549999999999986	-2.377497731395577
9.499999999999986	-2.3228756555322803
9.449999999999985	-2.2639224659764365
9.399999999999984	-2.2
9.349999999999984	-2.1302654555457066
9.299999999999983	-2.053565375285249
9.249999999999982	-2.0000000446341986
9.199999999999982	-1.871779788708096
9.14999999999998	-1.8103866990231583
9.09999999999998	-1.786057109949166
9.04999999999998	-1.7599715906797928
8.999999999999979	-1.7320508075688648
8.949999999999978	-1.7022044530549136
8.899999999999977	-1.6703293088489986
8.849999999999977	-1.6363068171953485
8.799999999999976	-1.6
8.749999999999975	-1.5612494995995863
8.699999999999974	-1.5198684153570516
8.649999999999974	-1.4756354563373533
8.599999999999973	-1.4282856857085517
8.549999999999972	-1.3774977313955734
8.499999999999972	-1.3228756555322763
8.44999999999997	-1.2639224659764303
8.39999999999997	-1.2
8.34999999999997	-1.1302654555456981
8.299999999999969	-1.05356537528524
8.249999999999968	-1.0000000805239893
8.199999999999967	-0.8717797887080715
8.149999999999967	-0.8103866990231516
8.099999999999966	-0.7860571099491578
8.049999999999965	-0.7599715906797861
7.999999999999965	-0.7320508075688572
7.9499999999999655	-0.7022053968114303
7.899999999999966	-0.6703304546949069
7.849999999999966	-0.6363082381740046
7.799999999999966	-0.6000018199798354
7.749999999999966	-0.561251955213395
7.699999999999966	-0.519868415357045
7.649999999999967	-0.4756354563373488
7.599999999999967	-0.42828568570854664
7.549999999999967	-0.377497731395565
7.499999999999967	-0.3228756555322678
7.449999999999967	-0.2639224659764241
7.3999999999999675	-0.2
7.349999999999968	-0.1302654555456919
7.299999999999968	-0.05356537528523564
7.249999999999968	-6.255298004020915e-7
7.199999999999968	0.12822021129192973
7.149999999999968	0.18961330097684703
7.099999999999969	0.21394289005082445
7.049999999999969	0.24002840932019565
6.999999999999969	0.26794919243112325
6.949999999999969	0.29779554694509924
6.899999999999969	0.3296706911510139
6.8499999999999694	0.36369318280466345
6.79999999999997	0.4
6.74999999999997	0.43875050040042485
6.69999999999997	0.480131584642959
6.64999999999997	0.5243645436626561
6.59999999999997	0.5717143142914596
6.5499999999999705	0.6225022686044401
6.499999999999971	0.677124344467736
6.449999999999971	0.7360775340235799
6.399999999999971	0.8
6.349999999999971	0.8697345444543105
6.299999999999971	0.9464346247147724
6.249999999999972	1.0317541634481966
6.199999999999972	1.1282202112919228
6.149999999999972	1.1896133009768464
6.099999999999972	1.2139428900508382
6.049999999999972	1.2400284093202112
5.9999999999999725	1.2679491924311388
5.949999999999973	1.2977955469450968
5.899999999999973	1.3296706911510114
5.849999999999973	1.3636931828046612
5.799999999999973	1.4
5.749999999999973	1.4387505004004213
5.6999999999999735	1.4801315846429566
5.649999999999974	1.5243645436626534
5.599999999999974	1.571714314291456
5.549999999999974	1.6225022686044357
5.499999999999974	1.6771243444677333
5.449999999999974	1.7360775340235772
5.399999999999975	1.8
5.349999999999975	1.869734544454304
5.299999999999975	1.9464346247147648
5.249999999999975	2.03175416344819
5.199999999999975	2.1282202112919135
5.1499999999999755	2.240065792321527


==> data_files/biobj_UB_relax.dat <==
lambda	UB
10.5	-2.9364916859648473
10.45	-2.9228884655193252
10.399999999999999	-2.90787841641927
10.349999999999998	-2.8914280456174652
10.299999999999997	-2.873499413750232
10.249999999999996	-2.85404963649409
10.199999999999996	NaN
10.149999999999995	-2.810386714704673
10.099999999999994	-2.786057126147545
10.049999999999994	-2.7599716074042404
9.999999999999993	-2.732050824852992
9.949999999999992	-2.702204470936974
9.899999999999991	-2.6703293273726483
9.84999999999999	-2.636306836410637
9.79999999999999	NaN
9.74999999999999	-2.5612495203809678
9.699999999999989	-2.519868437034123
9.649999999999988	-2.475635479003984
9.599999999999987	-2.4282857094776755
9.549999999999986	NaN
9.499999999999986	-2.3228756819535694
9.449999999999985	NaN
9.399999999999984	-2.200000029962809
9.349999999999984	NaN
9.299999999999983	NaN
9.249999999999982	NaN
9.199999999999982	NaN
9.14999999999998	NaN
9.09999999999998	NaN
9.04999999999998	NaN
8.999999999999979	NaN
8.949999999999978	NaN
8.899999999999977	NaN
8.849999999999977	NaN
8.799999999999976	NaN
8.749999999999975	NaN
8.699999999999974	NaN
8.649999999999974	NaN
8.599999999999973	NaN
8.549999999999972	NaN
8.499999999999972	NaN
8.44999999999997	NaN
8.39999999999997	NaN
8.34999999999997	NaN
8.299999999999969	NaN
8.249999999999968	NaN
8.199999999999967	NaN
8.149999999999967	NaN
8.099999999999966	NaN
8.049999999999965	NaN
7.999999999999965	NaN
7.9499999999999655	NaN
7.899999999999966	NaN
7.849999999999966	NaN
7.799999999999966	NaN
7.749999999999966	NaN
7.699999999999966	NaN
7.649999999999967	NaN
7.599999999999967	NaN
7.549999999999967	NaN
7.499999999999967	NaN
7.449999999999967	NaN
7.3999999999999675	NaN
7.349999999999968	NaN
7.299999999999968	NaN
7.249999999999968	NaN
7.199999999999968	NaN
7.149999999999968	NaN
7.099999999999969	NaN
7.049999999999969	NaN
6.999999999999969	NaN
6.949999999999969	NaN
6.899999999999969	NaN
6.8499999999999694	NaN
6.79999999999997	NaN
6.74999999999997	NaN
6.69999999999997	NaN
6.64999999999997	NaN
6.59999999999997	NaN
6.5499999999999705	NaN
6.499999999999971	NaN
6.449999999999971	NaN
6.399999999999971	NaN
6.349999999999971	NaN
6.299999999999971	NaN
6.249999999999972	NaN
6.199999999999972	NaN
6.149999999999972	NaN
6.099999999999972	NaN
6.049999999999972	NaN
5.9999999999999725	NaN
5.949999999999973	NaN
5.899999999999973	NaN
5.849999999999973	NaN
5.799999999999973	NaN
5.749999999999973	NaN
5.6999999999999735	NaN
5.649999999999974	NaN
5.599999999999974	NaN
5.549999999999974	NaN
5.499999999999974	1.677124318046443
5.449999999999974	1.7360775059730513
5.399999999999975	1.799999970037205
5.349999999999975	NaN
5.299999999999975	1.9464345896346755
5.249999999999975	2.0317541247583093
5.199999999999975	2.1282201677445465
5.1499999999999755	NaN


==> data_files/biobj_UB_restart.dat <==
lambda	UB
10.5	NaN
10.45	-2.9228884655193252
10.399999999999999	-2.90787841641927
10.349999999999998	-2.8914280456174652
10.299999999999997	-2.873499413750232
10.249999999999996	-2.85404963649409
10.199999999999996	-2.8330302931789846
10.149999999999995	-2.810386714704673
10.099999999999994	-2.786057126147545
10.049999999999994	-2.7599716074042404
9.999999999999993	-2.732050824852992
9.949999999999992	-2.702204470936974
9.899999999999991	-2.6703293273726483
9.84999999999999	-2.636306836410637
9.79999999999999	-2.600000019964698
9.74999999999999	-2.5612495203809678
9.699999999999989	-2.519868437034123
9.649999999999988	-2.475635479003984
9.599999999999987	-2.4282857094776755
9.549999999999986	-2.3774977564050954
9.499999999999986	-2.3228756819535694
9.449999999999985	-2.263922494026961
9.399999999999984	-2.200000029962809
9.349999999999984	-2.1302654878011524
9.299999999999983	-2.053565410365338
9.249999999999982	-1.968245875241702
9.199999999999982	-1.871779832255467
9.14999999999998	-1.7599342582965984
9.09999999999998	-1.7860571261475375
9.04999999999998	-1.7599716074042318
8.999999999999979	-1.7320508248529842
8.949999999999978	-1.702204470936965
8.899999999999977	-1.6703293273726394
8.849999999999977	-1.6363068364106266
8.799999999999976	-1.6000000199646878
8.749999999999975	-1.5612495203809567
8.699999999999974	-1.5198684370341096
8.649999999999974	-1.475635479003971
8.599999999999973	-1.4282857094776609
8.549999999999972	-1.37749775640508
8.499999999999972	-1.3228756819535534
8.44999999999997	-1.2639224940269431
8.39999999999997	-1.2000000299627898
8.34999999999997	-1.1302654878011302
8.299999999999969	-1.0535654103653143
8.249999999999968	-0.9682458752416758
8.199999999999967	-0.8717798322554394
8.149999999999967	-0.7599342582965654
8.099999999999966	-0.7860571261475308
8.049999999999965	-0.7599716074042246
7.999999999999965	-0.7320508248529763
7.9499999999999655	-0.7022044709369577
7.899999999999966	-0.6703293273726316
7.849999999999966	-0.6363068364106192
7.799999999999966	-0.6000000199646806
7.749999999999966	-0.561249520380949
7.699999999999966	-0.5198684370341039
7.649999999999967	-0.475635479003963
7.599999999999967	-0.4282857094776549
7.549999999999967	-0.3774977564050749
7.499999999999967	-0.3228756819535487
7.449999999999967	-0.2639224940269397
7.3999999999999675	-0.2000000299627863
7.349999999999968	-0.13026548780112934
7.299999999999968	-0.05356541036531209
7.249999999999968	0.03175412475832181
7.199999999999968	0.12822016774456121
7.149999999999968	0.2400657417034325
7.099999999999969	0.213942873852468
7.049999999999969	0.24002839259577374
6.999999999999969	0.2679491751470219
6.949999999999969	0.2977955290630402
6.899999999999969	0.3296706726273661
6.8499999999999694	0.36369316358937775
6.79999999999997	0.3999999800353168
6.74999999999997	0.43875047961904784
6.69999999999997	0.4801315629658934
6.64999999999997	0.524364520996033
6.59999999999997	0.5717142905223416
6.5499999999999705	0.6225022435949215
6.499999999999971	0.6771243180464467
6.449999999999971	0.7360775059730558
6.399999999999971	0.7999999700372096
6.349999999999971	0.8697345121988656
6.299999999999971	0.9464345896346812
6.249999999999972	1.0317541247583149
6.199999999999972	1.128220167744553
6.149999999999972	1.2400657417034244
6.099999999999972	1.2139428738524662
6.049999999999972	1.240028392595772
5.9999999999999725	1.2679491751470195
5.949999999999973	1.2977955290630379
5.899999999999973	1.329670672627364
5.849999999999973	1.3636931635893756
5.799999999999973	1.3999999800353138
5.749999999999973	1.4387504796190453
5.6999999999999735	1.4801315629658907
5.649999999999974	1.5243645209960297
5.599999999999974	1.5717142905223385
5.549999999999974	1.6225022435949177
5.499999999999974	1.677124318046443
5.449999999999974	1.7360775059730513
5.399999999999975	1.799999970037205
5.349999999999975	1.8697345121988604
5.299999999999975	1.9464345896346755
5.249999999999975	2.0317541247583093
5.199999999999975	2.1282201677445465
5.1499999999999755	2.240065741703416


==> data_files/mpc_LB_after_relax.dat <==
iteration	LB
1	9.999999966007874
2	11.285402368602334
3	4.096390189855357
4	1.5939505601183133
5	0.49679697712797
6	0.13751982133016508
7	0.06839631889405313
8	0.06648669982565794
9	0.06463544413908814
10	0.06284076808364651
11	0.061100942425123185
12	0.05941429077961634
13	0.05777918799827735
14	0.0561940586014217
15	0.054657375260498325


==> data_files/mpc_LB_after_restart.dat <==
iteration	LB
1	4.309999999999991
2	2.311510873255501
3	-10.0
4	-8.876367778300702
5	-10.0
6	-10.0
7	-10.0
8	-0.2931075855749789
9	-0.2992982747450959
10	-0.3058357527675397
11	-0.31214455825119947
12	-0.31823212465540784
13	-0.3241056514053814
14	-0.32977211115040533
15	-0.3352382567985588


==> data_files/mpc_LB_before_cuts.dat <==
iteration	LB
1	-10.0
2	14.213554334647988
3	-1.5758550444195258
4	-0.1130050212764609
5	-0.3237125774210158
6	0.1131479859549937
7	-0.02909744468973003
8	0.3125286296430013
9	0.3038807056746636
10	0.29549708682290343
11	0.2873696951727178
12	0.27939313952323985
13	0.27185250869181476
14	0.2644477624999324
15	0.25726932638115235


==> data_files/mpc_LB_before_point.dat <==
iteration	LB
1	-10.0
2	-4.2508372366428375
3	-0.0838667714519551
4	2.1681346733095714
5	0.2530604083411778
6	0.35562992049983755
7	-0.289073283126064
8	0.14297809261037545
9	0.13892748964266632
10	0.1330319599336216
11	0.14227601395713507
12	0.1567363300669206
13	0.1569131595454669
14	0.1519790164936405
15	0.14570827099336833


==> data_files/mpc_UB_point.dat <==
iteration	UB
1	50.0
2	27.34168239959175
3	21.82400940599179
4	3.1201881424074323
5	4.702506114502878
6	2.1660839695320795
7	4.017760466699434
8	0.31447831065627757
9	0.3057707988990803
10	0.29732941343051633
11	0.2891460206754064
12	0.2812127356437281
13	0.2735219143331473
14	0.2660661463637504
15	0.2588382478378793


==> data_files/mpc_UB_relax.dat <==
iteration	UB
1	63.49939900839684
2	23.285646164776917
3	34.412870259025496
4	33.80811695366822
5	28.936652010125457
6	30.122901046794876
7	27.407696665328405
8	27.40567924217598
9	27.403829080394196
10	27.402139441711412
11	27.400603818841592
12	27.399215928038963
13	27.397969701886318
14	27.396859282309403
15	27.39587901381079


==> data_files/nCons_biobj1.dat <==
iter	lambda	rule1	rule2	rule3	relaxation
1.0	10.5	33.0	33.0	33.0	10.0
2.0	10.449532710280375	18.0	37.0	37.0	10.0
3.0	10.399065420560747	18.0	41.0	37.0	10.0
4.0	10.348598130841122	22.0	45.0	37.0	10.0
5.0	10.298130841121495	22.0	49.0	37.0	10.0
6.0	10.24766355140187	22.0	53.0	37.0	18.0
7.0	10.197196261682244	22.0	57.0	37.0	14.0
8.0	10.146728971962617	22.0	61.0	37.0	10.0
9.0	10.096261682242991	22.0	65.0	37.0	10.0
10.0	10.045794392523364	22.0	69.0	37.0	10.0
11.0	9.995327102803738	22.0	73.0	37.0	10.0
12.0	9.944859813084111	22.0	77.0	38.0	18.0
13.0	9.894392523364486	22.0	81.0	38.0	10.0
14.0	9.84392523364486	22.0	85.0	38.0	18.0
15.0	9.793457943925233	22.0	89.0	38.0	22.0
16.0	9.742990654205608	22.0	93.0	38.0	18.0
17.0	9.69252336448598	22.0	97.0	38.0	18.0
18.0	9.642056074766355	22.0	101.0	38.0	22.0
19.0	9.59158878504673	22.0	105.0	38.0	26.0
20.0	9.541121495327102	26.0	109.0	38.0	26.0
21.0	9.490654205607477	26.0	113.0	38.0	26.0
22.0	9.44018691588785	26.0	117.0	38.0	22.0
23.0	9.389719626168224	26.0	121.0	38.0	22.0
24.0	9.339252336448599	26.0	125.0	38.0	22.0
25.0	9.288785046728972	26.0	129.0	38.0	26.0
26.0	9.238317757009346	29.0	133.0	41.0	22.0
27.0	9.187850467289719	37.0	137.0	41.0	14.0
28.0	9.137383177570094	33.0	144.0	44.0	17.0
29.0	9.086915887850468	41.0	147.0	43.0	37.0
30.0	9.036448598130841	41.0	150.0	43.0	29.0
31.0	8.985981308411215	41.0	153.0	43.0	29.0
32.0	8.935514018691588	41.0	156.0	43.0	29.0
33.0	8.885046728971963	37.0	159.0	43.0	33.0
34.0	8.834579439252336	37.0	162.0	43.0	29.0
35.0	8.78411214953271	37.0	165.0	43.0	33.0
36.0	8.733644859813085	37.0	168.0	43.0	33.0
37.0	8.683177570093457	37.0	171.0	43.0	25.0
38.0	8.632710280373832	37.0	174.0	43.0	13.0
39.0	8.582242990654205	37.0	177.0	43.0	25.0
40.0	8.53177570093458	41.0	180.0	43.0	33.0
41.0	8.481308411214954	41.0	183.0	43.0	29.0
42.0	8.430841121495327	41.0	186.0	43.0	29.0
43.0	8.380373831775701	41.0	189.0	43.0	29.0
44.0	8.329906542056074	45.0	192.0	43.0	21.0
45.0	8.279439252336449	45.0	195.0	43.0	21.0
46.0	8.228971962616823	47.0	198.0	47.0	21.0
47.0	8.178504672897196	49.0	201.0	47.0	23.0
48.0	8.12803738317757	49.0	206.0	51.0	19.0
49.0	8.077570093457943	25.0	208.0	48.0	25.0
50.0	8.027102803738318	25.0	210.0	48.0	17.0
51.0	7.9766355140186915	25.0	212.0	48.0	25.0
52.0	7.926168224299065	26.0	214.0	50.0	26.0
53.0	7.875700934579439	22.0	216.0	54.0	22.0
54.0	7.825233644859813	22.0	218.0	56.0	26.0
55.0	7.774766355140187	22.0	220.0	56.0	30.0
56.0	7.724299065420561	22.0	222.0	56.0	18.0
57.0	7.673831775700934	22.0	224.0	56.0	30.0
58.0	7.623364485981308	22.0	226.0	56.0	18.0
59.0	7.572897196261683	22.0	228.0	56.0	18.0
60.0	7.522429906542056	26.0	230.0	56.0	22.0
61.0	7.47196261682243	26.0	232.0	56.0	22.0
62.0	7.421495327102804	26.0	234.0	56.0	30.0
63.0	7.371028037383177	26.0	236.0	56.0	18.0
64.0	7.320560747663551	26.0	238.0	56.0	26.0
65.0	7.270093457943926	26.0	240.0	56.0	33.0
66.0	7.219626168224299	29.0	242.0	59.0	29.0
67.0	7.169158878504673	33.0	244.0	59.0	45.0
68.0	7.118691588785047	33.0	249.0	62.0	33.0
69.0	7.06822429906542	37.0	252.0	61.0	33.0
70.0	7.017757009345795	37.0	255.0	61.0	33.0
71.0	6.9672897196261685	37.0	258.0	61.0	29.0
72.0	6.916822429906542	37.0	261.0	63.0	29.0
73.0	6.866355140186916	37.0	264.0	63.0	25.0
74.0	6.8158878504672895	37.0	267.0	63.0	21.0
75.0	6.765420560747663	37.0	270.0	63.0	25.0
76.0	6.714953271028038	37.0	273.0	63.0	25.0
77.0	6.664485981308411	37.0	276.0	63.0	25.0
78.0	6.614018691588785	37.0	279.0	63.0	25.0
79.0	6.563551401869159	37.0	282.0	63.0	25.0
80.0	6.513084112149532	41.0	285.0	63.0	25.0
81.0	6.462616822429907	49.0	288.0	63.0	29.0
82.0	6.412149532710281	41.0	291.0	63.0	21.0
83.0	6.361682242990654	41.0	294.0	63.0	21.0
84.0	6.311214953271028	37.0	297.0	63.0	29.0
85.0	6.260747663551402	37.0	300.0	63.0	25.0
86.0	6.210280373831775	37.0	303.0	63.0	25.0
87.0	6.15981308411215	41.0	306.0	63.0	25.0
88.0	6.109345794392524	41.0	313.0	67.0	29.0
89.0	6.058878504672897	25.0	317.0	64.0	22.0
90.0	6.008411214953271	25.0	321.0	64.0	18.0
91.0	5.957943925233645	25.0	325.0	64.0	18.0
92.0	5.907476635514018	26.0	329.0	66.0	18.0
93.0	5.857009345794393	26.0	333.0	66.0	18.0
94.0	5.8065420560747665	26.0	337.0	66.0	18.0
95.0	5.75607476635514	26.0	341.0	66.0	18.0
96.0	5.705607476635514	26.0	345.0	66.0	14.0
97.0	5.6551401869158875	26.0	349.0	66.0	18.0
98.0	5.604672897196262	22.0	353.0	66.0	18.0
99.0	5.554205607476636	22.0	357.0	66.0	14.0
100.0	5.503738317757009	18.0	361.0	66.0	22.0
101.0	5.453271028037383	18.0	365.0	66.0	14.0
102.0	5.402803738317757	18.0	369.0	66.0	14.0
103.0	5.35233644859813	18.0	373.0	66.0	10.0
104.0	5.301869158878505	18.0	377.0	66.0	18.0
105.0	5.251401869158879	18.0	381.0	66.0	14.0
106.0	5.200934579439252	18.0	385.0	66.0	10.0
107.0	5.150467289719626	18.0	389.0	66.0	10.0
108.0	5.1	18.0	393.0	66.0	14.0


==> data_files/nCons_biobj2.dat <==
iter	lambda	rule1	rule2	rule3	relaxation
1.0	7.0	44.0	44.0	44.0	21.0
2.0	6.95	24.0	49.0	49.0	21.0
3.0	6.9	24.0	54.0	49.0	26.0
4.0	6.85	24.0	59.0	49.0	21.0
5.0	6.8	24.0	64.0	49.0	21.0
6.0	6.75	34.0	69.0	49.0	21.0
7.0	6.7	34.0	74.0	49.0	21.0
8.0	6.65	34.0	79.0	49.0	21.0
9.0	6.6	34.0	84.0	49.0	21.0
10.0	6.55	34.0	89.0	49.0	21.0
11.0	6.5	34.0	94.0	49.0	26.0
12.0	6.45	34.0	99.0	49.0	26.0
13.0	6.4	29.0	104.0	49.0	21.0
14.0	6.35	30.0	109.0	50.0	21.0
15.0	6.3	30.0	114.0	50.0	26.0
16.0	6.25	30.0	119.0	50.0	26.0
17.0	6.2	30.0	124.0	50.0	21.0
18.0	6.15	30.0	129.0	50.0	21.0
19.0	6.1	30.0	134.0	50.0	21.0
20.0	6.05	30.0	139.0	50.0	21.0
21.0	6.0	30.0	144.0	50.0	26.0
22.0	5.95	35.0	149.0	50.0	21.0
23.0	5.9	35.0	154.0	50.0	24.0
24.0	5.85	35.0	159.0	50.0	24.0
25.0	5.8	30.0	164.0	50.0	24.0
26.0	5.75	30.0	169.0	50.0	24.0
27.0	5.7	30.0	174.0	50.0	29.0
28.0	5.65	37.0	182.0	53.0	29.0
29.0	5.6	34.0	185.0	51.0	24.0
30.0	5.55	34.0	188.0	51.0	24.0
31.0	5.5	34.0	191.0	51.0	24.0
32.0	5.45	34.0	194.0	51.0	24.0
33.0	5.4	34.0	197.0	51.0	29.0
34.0	5.35	34.0	200.0	51.0	19.0
35.0	5.3	29.0	203.0	51.0	24.0
36.0	5.25	29.0	206.0	51.0	19.0
37.0	5.2	29.0	209.0	51.0	24.0
38.0	5.15	29.0	212.0	51.0	19.0
39.0	5.1	29.0	215.0	51.0	19.0
40.0	5.05	29.0	218.0	51.0	19.0
41.0	5.0	34.0	221.0	51.0	24.0
42.0	4.95	34.0	224.0	51.0	19.0
43.0	4.9	34.0	227.0	51.0	24.0
44.0	4.85	34.0	230.0	51.0	19.0
45.0	4.8	34.0	233.0	51.0	19.0
46.0	4.75	29.0	236.0	51.0	19.0
47.0	4.7	29.0	239.0	51.0	19.0
48.0	4.65	29.0	242.0	51.0	19.0
49.0	4.6	29.0	245.0	51.0	19.0
50.0	4.55	29.0	248.0	51.0	19.0
51.0	4.5	29.0	251.0	51.0	24.0
52.0	4.45	29.0	254.0	51.0	19.0
53.0	4.4	29.0	257.0	51.0	19.0
54.0	4.35	29.0	260.0	51.0	24.0
55.0	4.3	29.0	263.0	51.0	19.0
56.0	4.25	29.0	266.0	51.0	19.0
57.0	4.2	29.0	269.0	51.0	24.0
58.0	4.15	29.0	272.0	51.0	24.0
59.0	4.1	29.0	275.0	51.0	24.0
60.0	4.05	29.0	278.0	51.0	19.0
61.0	4.0	24.0	281.0	51.0	19.0
62.0	3.95	24.0	284.0	51.0	19.0
63.0	3.9	24.0	287.0	51.0	19.0
64.0	3.85	24.0	290.0	51.0	19.0
65.0	3.8	24.0	293.0	51.0	19.0
66.0	3.75	24.0	296.0	51.0	24.0
67.0	3.7	24.0	299.0	51.0	19.0
68.0	3.65	24.0	302.0	51.0	19.0
69.0	3.6	24.0	305.0	51.0	24.0
70.0	3.55	24.0	308.0	51.0	24.0
71.0	3.5	24.0	311.0	51.0	14.0
72.0	3.45	24.0	314.0	51.0	19.0
73.0	3.4	24.0	317.0	51.0	19.0
74.0	3.35	24.0	320.0	51.0	19.0
75.0	3.3	24.0	323.0	51.0	19.0
76.0	3.25	24.0	326.0	51.0	19.0
77.0	3.2	24.0	329.0	51.0	19.0
78.0	3.15	24.0	332.0	51.0	19.0
79.0	3.1	24.0	335.0	51.0	19.0
80.0	3.05	24.0	338.0	51.0	19.0
81.0	3.0	24.0	341.0	51.0	24.0
82.0	2.95	24.0	344.0	51.0	19.0
83.0	2.9	24.0	347.0	51.0	19.0
84.0	2.85	39.0	350.0	51.0	24.0
85.0	2.8	24.0	353.0	51.0	24.0
86.0	2.75	34.0	356.0	51.0	19.0
87.0	2.7	35.0	360.0	53.0	20.0
88.0	2.65	35.0	364.0	53.0	20.0
89.0	2.6	35.0	368.0	53.0	25.0
90.0	2.55	35.0	372.0	53.0	20.0
91.0	2.5	35.0	376.0	53.0	20.0
92.0	2.45	35.0	380.0	53.0	20.0
93.0	2.4	35.0	384.0	53.0	25.0
94.0	2.35	35.0	388.0	53.0	20.0
95.0	2.3	35.0	392.0	53.0	20.0
96.0	2.25	35.0	396.0	53.0	25.0
97.0	2.2	35.0	400.0	53.0	25.0
98.0	2.15	35.0	404.0	53.0	25.0
99.0	2.1	35.0	408.0	53.0	20.0
100.0	2.05	30.0	412.0	53.0	25.0
101.0	2.0	30.0	416.0	53.0	25.0
102.0	1.95	30.0	420.0	53.0	25.0
103.0	1.9	30.0	424.0	53.0	20.0
104.0	1.85	30.0	428.0	53.0	20.0
105.0	1.8	30.0	432.0	53.0	25.0
106.0	1.75	30.0	436.0	53.0	30.0
107.0	1.7	29.0	440.0	53.0	30.0
108.0	1.65	29.0	444.0	53.0	35.0
109.0	1.6	29.0	448.0	53.0	35.0
110.0	1.55	29.0	452.0	53.0	30.0
111.0	1.5	29.0	456.0	53.0	39.0
112.0	1.45	29.0	460.0	53.0	34.0
113.0	1.4	29.0	464.0	53.0	29.0
114.0	1.35	29.0	468.0	53.0	29.0
115.0	1.3	29.0	472.0	53.0	39.0
116.0	1.25	29.0	476.0	53.0	34.0
117.0	1.2	29.0	480.0	53.0	34.0
118.0	1.15	29.0	484.0	53.0	39.0
119.0	1.1	29.0	488.0	53.0	39.0
120.0	1.05	29.0	492.0	53.0	39.0
121.0	1.0	29.0	496.0	53.0	39.0
122.0	0.95	37.0	505.0	59.0	20.0
123.0	0.9	35.0	510.0	55.0	25.0
124.0	0.85	35.0	515.0	55.0	20.0
125.0	0.8	35.0	520.0	55.0	25.0
126.0	0.75	35.0	525.0	55.0	35.0
127.0	0.7	36.0	530.0	56.0	21.0
128.0	0.65	31.0	535.0	56.0	21.0
129.0	0.6	31.0	540.0	56.0	26.0
130.0	0.55	31.0	545.0	56.0	21.0
131.0	0.5	31.0	550.0	56.0	21.0
132.0	0.45	31.0	555.0	56.0	26.0
133.0	0.4	31.0	560.0	56.0	26.0
134.0	0.35	26.0	565.0	56.0	26.0
135.0	0.3	26.0	570.0	56.0	26.0
136.0	0.25	26.0	575.0	56.0	21.0
137.0	0.2	26.0	580.0	56.0	26.0
138.0	0.15	26.0	585.0	56.0	26.0
139.0	0.1	26.0	590.0	56.0	31.0
140.0	0.05	26.0	595.0	56.0	16.0
141.0	0.0	26.0	600.0	56.0	21.0
142.0	-0.05	26.0	605.0	56.0	21.0
143.0	-0.1	26.0	610.0	56.0	26.0
144.0	-0.15	26.0	615.0	71.0	21.0
145.0	-0.2	26.0	620.0	71.0	26.0
146.0	-0.25	26.0	625.0	71.0	26.0
147.0	-0.3	26.0	630.0	71.0	16.0
148.0	-0.35	26.0	635.0	71.0	21.0
149.0	-0.4	26.0	640.0	71.0	21.0
150.0	-0.45	30.0	645.0	75.0	31.0
151.0	-0.5	30.0	650.0	75.0	26.0
152.0	-0.55	30.0	655.0	75.0	31.0
153.0	-0.6	30.0	660.0	75.0	31.0
154.0	-0.65	30.0	665.0	75.0	26.0
155.0	-0.7	30.0	670.0	75.0	31.0
156.0	-0.75	34.0	675.0	79.0	35.0
157.0	-0.8	39.0	685.0	79.0	30.0
158.0	-0.85	39.0	694.0	83.0	30.0
159.0	-0.9	50.0	698.0	78.0	30.0
160.0	-0.95	50.0	702.0	78.0	30.0
161.0	-1.0	50.0	706.0	78.0	25.0
162.0	-1.05	50.0	710.0	79.0	25.0
163.0	-1.1	50.0	714.0	79.0	25.0
164.0	-1.15	50.0	718.0	79.0	25.0
165.0	-1.2	45.0	722.0	79.0	40.0
166.0	-1.25	45.0	726.0	79.0	35.0
167.0	-1.3	45.0	730.0	79.0	30.0
168.0	-1.35	50.0	734.0	79.0	30.0
169.0	-1.4	50.0	738.0	79.0	30.0
170.0	-1.45	45.0	742.0	79.0	30.0
171.0	-1.5	45.0	746.0	79.0	30.0
172.0	-1.55	45.0	750.0	79.0	25.0
173.0	-1.6	45.0	754.0	79.0	35.0
174.0	-1.65	45.0	758.0	79.0	35.0
175.0	-1.7	45.0	762.0	79.0	30.0
176.0	-1.75	45.0	766.0	79.0	30.0
177.0	-1.8	45.0	770.0	79.0	30.0
178.0	-1.85	45.0	779.0	84.0	30.0
179.0	-1.9	35.0	784.0	80.0	26.0
180.0	-1.95	35.0	789.0	80.0	21.0
181.0	-2.0	35.0	794.0	80.0	26.0
182.0	-2.05	36.0	799.0	81.0	26.0
183.0	-2.1	36.0	804.0	81.0	21.0
184.0	-2.15	36.0	809.0	81.0	26.0
185.0	-2.2	36.0	814.0	81.0	16.0
186.0	-2.25	36.0	819.0	81.0	21.0
187.0	-2.3	21.0	824.0	81.0	21.0
188.0	-2.35	21.0	829.0	81.0	21.0
189.0	-2.4	21.0	834.0	81.0	21.0
190.0	-2.45	16.0	839.0	81.0	26.0
191.0	-2.5	16.0	844.0	81.0	26.0
192.0	-2.55	16.0	849.0	81.0	21.0
193.0	-2.6	16.0	854.0	81.0	16.0
194.0	-2.65	16.0	859.0	81.0	16.0
195.0	-2.7	16.0	864.0	81.0	16.0
196.0	-2.75	16.0	869.0	81.0	21.0
197.0	-2.8	16.0	874.0	81.0	11.0
198.0	-2.85	16.0	879.0	81.0	11.0
199.0	-2.9	21.0	884.0	81.0	16.0
200.0	-2.95	21.0	889.0	86.0	11.0
201.0	-3.0	11.0	894.0	86.0	11.0


==> data_files/nCons_mpc.dat <==
iter restart cuts points relax
1 120 121 123 126
2 125 183 191 125
3 177 296 308 176
4 143 353 352 124
5 374 630 620 350
6 184 722 686 178
7 268 902 919 245
8 289 903 1044 249
9 317 907 1151 253
10 287 911 1256 245
11 302 912 1355 248
12 290 916 1444 241
13 292 920 1539 240
14 288 923 1612 250
15 284 928 1676 250

==> data_files/nCons_slr.dat <==
iter	lambda	rule1	rule2	rule3	relaxation
1.0	0.0	175.0	191.0	175.0	196.0
2.0	0.25	183.0	193.0	178.0	215.0
3.0	0.5	183.0	195.0	181.0	221.0
4.0	0.75	176.0	198.0	185.0	223.0
5.0	1.0	180.0	200.0	187.0	220.0
6.0	1.25	182.0	202.0	191.0	235.0
7.0	1.5	171.0	205.0	195.0	248.0
8.0	1.75	194.0	207.0	197.0	207.0
9.0	2.0	203.0	211.0	200.0	250.0
10.0	2.25	211.0	213.0	206.0	224.0
11.0	2.5	181.0	217.0	207.0	235.0
12.0	2.75	211.0	222.0	209.0	211.0
13.0	3.0	215.0	224.0	219.0	262.0
14.0	3.25	236.0	226.0	219.0	259.0
15.0	3.5	218.0	228.0	220.0	259.0
16.0	3.75	198.0	230.0	220.0	245.0
17.0	4.0	222.0	231.0	220.0	254.0
18.0	4.25	214.0	232.0	221.0	244.0
19.0	4.5	222.0	234.0	221.0	262.0
20.0	4.75	206.0	236.0	221.0	292.0
21.0	5.0	191.0	237.0	221.0	261.0
22.0	5.25	185.0	239.0	221.0	257.0
23.0	5.5	205.0	240.0	222.0	298.0
24.0	5.75	204.0	241.0	224.0	270.0
25.0	6.0	221.0	243.0	225.0	268.0
26.0	6.25	234.0	244.0	225.0	265.0
27.0	6.5	245.0	245.0	227.0	262.0
28.0	6.75	209.0	247.0	228.0	262.0
29.0	7.0	204.0	249.0	228.0	284.0
30.0	7.25	199.0	250.0	229.0	281.0
31.0	7.5	209.0	251.0	229.0	259.0
32.0	7.75	219.0	252.0	229.0	245.0
33.0	8.0	217.0	253.0	229.0	240.0
34.0	8.25	224.0	254.0	229.0	245.0
35.0	8.5	223.0	256.0	229.0	251.0
36.0	8.75	224.0	257.0	229.0	267.0
37.0	9.0	218.0	258.0	229.0	237.0
38.0	9.25	221.0	259.0	229.0	285.0
39.0	9.5	229.0	260.0	231.0	269.0
40.0	9.75	219.0	261.0	231.0	276.0
41.0	10.0	201.0	262.0	231.0	258.0
42.0	10.25	206.0	264.0	231.0	272.0
43.0	10.5	200.0	265.0	232.0	270.0
44.0	10.75	222.0	266.0	232.0	284.0
45.0	11.0	230.0	267.0	233.0	262.0
46.0	11.25	239.0	268.0	233.0	262.0
47.0	11.5	196.0	270.0	233.0	258.0
48.0	11.75	198.0	272.0	233.0	276.0
49.0	12.0	200.0	273.0	233.0	264.0
50.0	12.25	193.0	275.0	233.0	255.0
51.0	12.5	199.0	276.0	233.0	262.0
52.0	12.75	203.0	277.0	233.0	259.0
53.0	13.0	205.0	278.0	233.0	277.0
54.0	13.25	204.0	279.0	233.0	291.0
55.0	13.5	200.0	281.0	233.0	259.0
56.0	13.75	201.0	282.0	233.0	252.0
57.0	14.0	203.0	283.0	234.0	271.0
58.0	14.25	200.0	284.0	235.0	271.0
59.0	14.5	239.0	285.0	237.0	258.0
60.0	14.75	216.0	286.0	237.0	300.0
61.0	15.0	238.0	287.0	237.0	252.0
62.0	15.25	204.0	288.0	238.0	302.0
63.0	15.5	205.0	289.0	238.0	307.0
64.0	15.75	195.0	291.0	238.0	264.0
65.0	16.0	203.0	293.0	238.0	253.0
66.0	16.25	225.0	294.0	239.0	297.0
67.0	16.5	212.0	295.0	239.0	263.0
68.0	16.75	207.0	296.0	239.0	279.0
69.0	17.0	205.0	297.0	239.0	252.0
70.0	17.25	191.0	298.0	239.0	262.0
71.0	17.5	237.0	299.0	239.0	238.0
72.0	17.75	208.0	300.0	239.0	276.0
73.0	18.0	212.0	301.0	239.0	261.0
74.0	18.25	212.0	303.0	239.0	268.0
75.0	18.5	212.0	305.0	239.0	240.0
76.0	18.75	195.0	306.0	239.0	246.0
77.0	19.0	208.0	309.0	242.0	236.0
78.0	19.25	215.0	310.0	242.0	236.0
79.0	19.5	201.0	311.0	243.0	263.0
80.0	19.75	217.0	312.0	243.0	246.0
81.0	20.0	235.0	313.0	243.0	254.0


==> data_files/nCons_slr_kappa.dat <==
iter	lambda	rule1	rule2	rule3	relaxation
1.0	0.0	31.0	31.0	31.0	30.0
2.0	2.857142857142857	55.0	57.0	58.0	54.0
3.0	5.714285714285714	107.0	115.0	119.0	111.0
4.0	8.571428571428571	169.0	232.0	232.0	172.0
5.0	11.428571428571429	219.0	381.0	376.0	259.0
6.0	14.285714285714286	200.0	516.0	510.0	232.0
7.0	17.142857142857142	215.0	611.0	605.0	200.0
8.0	20.0	148.0	658.0	650.0	162.0


==> data_files/ncons_presolved_biobj1_cuts_lambda.dat <==
iter 	cuts
10.5	9
10.45	11
10.399999999999999	12
10.349999999999998	13
10.299999999999997	14
10.249999999999996	15
10.199999999999996	16
10.149999999999995	17
10.099999999999994	18
10.049999999999994	19
9.999999999999993	17
9.949999999999992	21
9.899999999999991	22
9.84999999999999	23
9.79999999999999	24
9.74999999999999	25
9.699999999999989	26
9.649999999999988	27
9.599999999999987	28
9.549999999999986	29
9.499999999999986	29
9.449999999999985	30
9.399999999999984	31
9.349999999999984	32
9.299999999999983	33
9.249999999999982	34
9.199999999999982	35
9.14999999999998	36
9.09999999999998	36
9.04999999999998	36
8.999999999999979	30
8.949999999999978	31
8.899999999999977	32
8.849999999999977	33
8.799999999999976	34
8.749999999999975	34
8.699999999999974	35
8.649999999999974	36
8.599999999999973	36
8.549999999999972	36
8.499999999999972	36
8.44999999999997	36
8.39999999999997	36
8.34999999999997	36
8.299999999999969	36
8.249999999999968	36
8.199999999999967	36
8.149999999999967	36
8.099999999999966	36
8.049999999999965	36
7.999999999999965	31
7.9499999999999655	31
7.899999999999966	32
7.849999999999966	33
7.799999999999966	34
7.749999999999966	34
7.699999999999966	35
7.649999999999967	36
7.599999999999967	36
7.549999999999967	36
7.499999999999967	36
7.449999999999967	36
7.3999999999999675	36
7.349999999999968	36
7.299999999999968	36
7.249999999999968	36
7.199999999999968	36
7.149999999999968	36
7.099999999999969	36
7.049999999999969	36
6.999999999999969	31
6.949999999999969	31
6.899999999999969	32
6.8499999999999694	33
6.79999999999997	34
6.74999999999997	34
6.69999999999997	35
6.64999999999997	36
6.59999999999997	36
6.5499999999999705	36
6.499999999999971	36
6.449999999999971	36
6.399999999999971	36
6.349999999999971	36
6.299999999999971	36
6.249999999999972	36
6.199999999999972	36
6.149999999999972	36
6.099999999999972	36
6.049999999999972	36
5.9999999999999725	31
5.949999999999973	31
5.899999999999973	32
5.849999999999973	33
5.799999999999973	34
5.749999999999973	34
5.6999999999999735	35
5.649999999999974	36
5.599999999999974	36
5.549999999999974	36
5.499999999999974	36
5.449999999999974	36
5.399999999999975	36
5.349999999999975	36
5.299999999999975	36
5.249999999999975	36
5.199999999999975	36
5.1499999999999755	36


==> data_files/ncons_presolved_biobj1_points_lambda.dat <==
iter 	points
10.5	9
10.45	9
10.399999999999999	9
10.349999999999998	9
10.299999999999997	9
10.249999999999996	9
10.199999999999996	9
10.149999999999995	9
10.099999999999994	9
10.049999999999994	9
9.999999999999993	9
9.949999999999992	0
9.899999999999991	0
9.84999999999999	0
9.79999999999999	0
9.74999999999999	0
9.699999999999989	0
9.649999999999988	0
9.599999999999987	0
9.549999999999986	0
9.499999999999986	0
9.449999999999985	0
9.399999999999984	0
9.349999999999984	0
9.299999999999983	0
9.249999999999982	6
9.199999999999982	6
9.14999999999998	6
9.09999999999998	6
9.04999999999998	6
8.999999999999979	6
8.949999999999978	3
8.899999999999977	3
8.849999999999977	3
8.799999999999976	3
8.749999999999975	3
8.699999999999974	3
8.649999999999974	3
8.599999999999973	3
8.549999999999972	3
8.499999999999972	3
8.44999999999997	3
8.39999999999997	3
8.34999999999997	3
8.299999999999969	3
8.249999999999968	10
8.199999999999967	10
8.149999999999967	10
8.099999999999966	10
8.049999999999965	10
7.999999999999965	10
7.9499999999999655	7
7.899999999999966	7
7.849999999999966	7
7.799999999999966	7
7.749999999999966	7
7.699999999999966	7
7.649999999999967	7
7.599999999999967	7
7.549999999999967	7
7.499999999999967	7
7.449999999999967	7
7.3999999999999675	7
7.349999999999968	7
7.299999999999968	7
7.249999999999968	10
7.199999999999968	10
7.149999999999968	10
7.099999999999969	10
7.049999999999969	10
6.999999999999969	9
6.949999999999969	10
6.899999999999969	10
6.8499999999999694	10
6.79999999999997	10
6.74999999999997	10
6.69999999999997	10
6.64999999999997	10
6.59999999999997	10
6.5499999999999705	10
6.499999999999971	10
6.449999999999971	10
6.399999999999971	10
6.349999999999971	10
6.299999999999971	10
6.249999999999972	10
6.199999999999972	10
6.149999999999972	10
6.099999999999972	10
6.049999999999972	10
5.9999999999999725	10
5.949999999999973	7
5.899999999999973	7
5.849999999999973	7
5.799999999999973	7
5.749999999999973	7
5.6999999999999735	7
5.649999999999974	7
5.599999999999974	7
5.549999999999974	7
5.499999999999974	7
5.449999999999974	7
5.399999999999975	7
5.349999999999975	7
5.299999999999975	7
5.249999999999975	7
5.199999999999975	7
5.1499999999999755	7


==> data_files/ncons_presolved_biobj1_relaxation_lambda.dat <==
lambda 	relaxation
10.5	7
10.45	7
10.399999999999999	7
10.349999999999998	7
10.299999999999997	7
10.249999999999996	8
10.199999999999996	10
10.149999999999995	7
10.099999999999994	7
10.049999999999994	7
9.999999999999993	7
9.949999999999992	10
9.899999999999991	7
9.84999999999999	8
9.79999999999999	8
9.74999999999999	8
9.699999999999989	8
9.649999999999988	10
9.599999999999987	10
9.549999999999986	12
9.499999999999986	12
9.449999999999985	12
9.399999999999984	9
9.349999999999984	10
9.299999999999983	12
9.249999999999982	14
9.199999999999982	8
9.14999999999998	9
9.09999999999998	12
9.04999999999998	6
8.999999999999979	3
8.949999999999978	12
8.899999999999977	12
8.849999999999977	12
8.799999999999976	4
8.749999999999975	4
8.699999999999974	4
8.649999999999974	4
8.599999999999973	12
8.549999999999972	14
8.499999999999972	14
8.44999999999997	11
8.39999999999997	11
8.34999999999997	11
8.299999999999969	10
8.249999999999968	12
8.199999999999967	11
8.149999999999967	11
8.099999999999966	10
8.049999999999965	10
7.999999999999965	3
7.9499999999999655	4
7.899999999999966	4
7.849999999999966	4
7.799999999999966	4
7.749999999999966	4
7.699999999999966	7
7.649999999999967	7
7.599999999999967	7
7.549999999999967	8
7.499999999999967	4
7.449999999999967	4
7.3999999999999675	4
7.349999999999968	13
7.299999999999968	8
7.249999999999968	6
7.199999999999968	6
7.149999999999968	11
7.099999999999969	4
7.049999999999969	4
6.999999999999969	10
6.949999999999969	6
6.899999999999969	10
6.8499999999999694	6
6.79999999999997	6
6.74999999999997	12
6.69999999999997	11
6.64999999999997	8
6.59999999999997	6
6.5499999999999705	6
6.499999999999971	6
6.449999999999971	6
6.399999999999971	10
6.349999999999971	11
6.299999999999971	12
6.249999999999972	12
6.199999999999972	12
6.149999999999972	12
6.099999999999972	12
6.049999999999972	10
5.9999999999999725	12
5.949999999999973	11
5.899999999999973	10
5.849999999999973	10
5.799999999999973	12
5.749999999999973	10
5.6999999999999735	10
5.649999999999974	12
5.599999999999974	10
5.549999999999974	10
5.499999999999974	9
5.449999999999974	9
5.399999999999975	6
5.349999999999975	8
5.299999999999975	9
5.249999999999975	8
5.199999999999975	8
5.1499999999999755	10


==> data_files/ncons_presolved_biobj1_restart_lambda.dat <==
iter 	restart
10.5	9
10.45	4
10.399999999999999	4
10.349999999999998	7
10.299999999999997	7
10.249999999999996	7
10.199999999999996	7
10.149999999999995	7
10.099999999999994	7
10.049999999999994	7
9.999999999999993	7
9.949999999999992	7
9.899999999999991	7
9.84999999999999	7
9.79999999999999	7
9.74999999999999	7
9.699999999999989	7
9.649999999999988	7
9.599999999999987	7
9.549999999999986	8
9.499999999999986	8
9.449999999999985	7
9.399999999999984	7
9.349999999999984	7
9.299999999999983	8
9.249999999999982	14
9.199999999999982	13
9.14999999999998	12
9.09999999999998	11
9.04999999999998	11
8.999999999999979	11
8.949999999999978	8
8.899999999999977	7
8.849999999999977	7
8.799999999999976	7
8.749999999999975	7
8.699999999999974	7
8.649999999999974	7
8.599999999999973	7
8.549999999999972	9
8.499999999999972	8
8.44999999999997	8
8.39999999999997	8
8.34999999999997	7
8.299999999999969	7
8.249999999999968	14
8.199999999999967	8
8.149999999999967	8
8.099999999999966	10
8.049999999999965	10
7.999999999999965	10
7.9499999999999655	8
7.899999999999966	7
7.849999999999966	7
7.799999999999966	7
7.749999999999966	7
7.699999999999966	7
7.649999999999967	7
7.599999999999967	7
7.549999999999967	8
7.499999999999967	8
7.449999999999967	8
7.3999999999999675	8
7.349999999999968	8
7.299999999999968	8
7.249999999999968	11
7.199999999999968	10
7.149999999999968	10
7.099999999999969	11
7.049999999999969	11
6.999999999999969	11
6.949999999999969	8
6.899999999999969	8
6.8499999999999694	8
6.79999999999997	8
6.74999999999997	8
6.69999999999997	8
6.64999999999997	8
6.59999999999997	8
6.5499999999999705	7
6.499999999999971	7
6.449999999999971	10
6.399999999999971	10
6.349999999999971	5
6.299999999999971	5
6.249999999999972	5
6.199999999999972	10
6.149999999999972	10
6.099999999999972	10
6.049999999999972	10
5.9999999999999725	10
5.949999999999973	8
5.899999999999973	8
5.849999999999973	8
5.799999999999973	8
5.749999999999973	8
5.6999999999999735	8
5.649999999999974	7
5.599999999999974	7
5.549999999999974	5
5.499999999999974	5
5.449999999999974	5
5.399999999999975	5
5.349999999999975	5
5.299999999999975	5
5.249999999999975	5
5.199999999999975	5
5.1499999999999755	5


==> data_files/ncons_presolved_biobj2_cuts_lambda.dat <==
iter 	cuts
7.0	14
6.95	15
6.9	16
6.8500000000000005	17
6.800000000000001	18
6.750000000000001	19
6.700000000000001	20
6.650000000000001	21
6.600000000000001	22
6.550000000000002	23
6.500000000000002	20
6.450000000000002	21
6.400000000000002	22
6.350000000000002	23
6.3000000000000025	24
6.250000000000003	25
6.200000000000003	26
6.150000000000003	27
6.100000000000003	28
6.050000000000003	29
6.0000000000000036	29
5.950000000000004	30
5.900000000000004	31
5.850000000000004	32
5.800000000000004	33
5.750000000000004	34
5.700000000000005	35
5.650000000000005	36
5.600000000000005	36
5.550000000000005	36
5.500000000000005	36
5.4500000000000055	36
5.400000000000006	36
5.350000000000006	36
5.300000000000006	36
5.250000000000006	36
5.200000000000006	36
5.150000000000007	36
5.100000000000007	36
5.050000000000007	36
5.000000000000007	36
4.950000000000007	34
4.9000000000000075	34
4.850000000000008	34
4.800000000000008	34
4.750000000000008	34
4.700000000000008	34
4.650000000000008	34
4.6000000000000085	34
4.550000000000009	34
4.500000000000009	34
4.450000000000009	34
4.400000000000009	34
4.350000000000009	35
4.30000000000001	35
4.25000000000001	35
4.20000000000001	35
4.15000000000001	35
4.10000000000001	35
4.0500000000000105	63
4.000000000000011	35
3.950000000000011	35
3.900000000000011	35
3.850000000000011	35
3.8000000000000114	35
3.7500000000000115	35
3.7000000000000117	35
3.650000000000012	35
3.600000000000012	35
3.5500000000000123	35
3.5000000000000124	35
3.4500000000000126	35
3.400000000000013	35
3.350000000000013	35
3.300000000000013	35
3.2500000000000133	35
3.2000000000000135	35
3.1500000000000137	35
3.100000000000014	35
3.050000000000014	35
3.000000000000014	35
2.9500000000000144	35
2.9000000000000146	35
2.8500000000000147	35
2.800000000000015	35
2.750000000000015	35
2.7000000000000153	36
2.6500000000000155	37
2.6000000000000156	38
2.550000000000016	39
2.500000000000016	40
2.450000000000016	41
2.4000000000000163	42
2.3500000000000165	43
2.3000000000000167	44
2.250000000000017	45
2.200000000000017	46
2.1500000000000172	47
2.1000000000000174	48
2.0500000000000176	49
2.0000000000000178	50
1.9500000000000177	47
1.9000000000000177	48
1.8500000000000176	49
1.8000000000000176	50
1.7500000000000175	51
1.7000000000000175	52
1.6500000000000175	53
1.6000000000000174	54
1.5500000000000174	56
1.5000000000000173	57
1.4500000000000173	58
1.4000000000000172	59
1.3500000000000172	60
1.3000000000000171	61
1.250000000000017	62
1.200000000000017	63
1.150000000000017	124
1.100000000000017	65
1.050000000000017	66
1.0000000000000169	67
0.9500000000000168	69
0.9000000000000168	70
0.8500000000000167	71
0.8000000000000167	72
0.7500000000000167	73
0.7000000000000166	74
0.6500000000000166	75
0.6000000000000165	76
0.5500000000000165	77
0.5000000000000164	78
0.45000000000001644	79
0.40000000000001645	80
0.35000000000001646	81
0.3000000000000165	82
0.2500000000000165	83
0.2000000000000165	84
0.1500000000000165	85
0.1000000000000165	86
0.0500000000000165	87
1.650068970349139e-14	88
-0.0499999999999835	89
-0.0999999999999835	90
-0.1499999999999835	91
-0.19999999999998352	92
-0.2499999999999835	93
-0.2999999999999835	94
-0.3499999999999835	95
-0.3999999999999835	96
-0.44999999999998347	97
-0.49999999999998346	98
-0.5499999999999835	99
-0.5999999999999835	100
-0.6499999999999836	101
-0.6999999999999836	102
-0.7499999999999837	103
-0.7999999999999837	104
-0.8499999999999838	106
-0.8999999999999838	107
-0.9499999999999839	107
-0.9999999999999839	107
-1.0499999999999838	107
-1.0999999999999839	107
-1.149999999999984	107
-1.199999999999984	107
-1.249999999999984	107
-1.299999999999984	107
-1.349999999999984	107
-1.3999999999999841	107
-1.4499999999999842	107
-1.4999999999999842	107
-1.5499999999999843	107
-1.5999999999999843	107
-1.6499999999999844	107
-1.6999999999999844	107
-1.7499999999999845	107
-1.7999999999999845	107
-1.8499999999999845	108
-1.8999999999999846	108
-1.9499999999999846	108
-1.9999999999999847	108
-2.0499999999999847	95
-2.0999999999999845	98
-2.1499999999999844	100
-2.199999999999984	102
-2.249999999999984	103
-2.299999999999984	104
-2.3499999999999837	105
-2.3999999999999835	105
-2.4499999999999833	105
-2.499999999999983	105
-2.549999999999983	105
-2.5999999999999828	105
-2.6499999999999826	105
-2.6999999999999824	105
-2.7499999999999822	105
-2.799999999999982	105
-2.849999999999982	105
-2.8999999999999817	106
-2.9499999999999815	107
-2.9999999999999813	108


==> data_files/ncons_presolved_biobj2_points_lambda.dat <==
iter 	points
7.0	14
6.95	14
6.9	14
6.8500000000000005	14
6.800000000000001	14
6.750000000000001	14
6.700000000000001	14
6.650000000000001	14
6.600000000000001	14
6.550000000000002	14
6.500000000000002	10
6.450000000000002	10
6.400000000000002	10
6.350000000000002	0
6.3000000000000025	0
6.250000000000003	0
6.200000000000003	0
6.150000000000003	0
6.100000000000003	0
6.050000000000003	0
6.0000000000000036	0
5.950000000000004	0
5.900000000000004	0
5.850000000000004	0
5.800000000000004	0
5.750000000000004	0
5.700000000000005	0
5.650000000000005	0
5.600000000000005	0
5.550000000000005	0
5.500000000000005	0
5.4500000000000055	0
5.400000000000006	0
5.350000000000006	0
5.300000000000006	0
5.250000000000006	0
5.200000000000006	0
5.150000000000007	0
5.100000000000007	0
5.050000000000007	0
5.000000000000007	0
4.950000000000007	0
4.9000000000000075	0
4.850000000000008	0
4.800000000000008	0
4.750000000000008	0
4.700000000000008	0
4.650000000000008	0
4.6000000000000085	0
4.550000000000009	0
4.500000000000009	0
4.450000000000009	0
4.400000000000009	0
4.350000000000009	0
4.30000000000001	0
4.25000000000001	0
4.20000000000001	0
4.15000000000001	0
4.10000000000001	0
4.0500000000000105	0
4.000000000000011	0
3.950000000000011	0
3.900000000000011	0
3.850000000000011	0
3.8000000000000114	0
3.7500000000000115	0
3.7000000000000117	0
3.650000000000012	0
3.600000000000012	0
3.5500000000000123	0
3.5000000000000124	0
3.4500000000000126	0
3.400000000000013	0
3.350000000000013	0
3.300000000000013	0
3.2500000000000133	0
3.2000000000000135	0
3.1500000000000137	0
3.100000000000014	0
3.050000000000014	0
3.000000000000014	0
2.9500000000000144	0
2.9000000000000146	0
2.8500000000000147	0
2.800000000000015	0
2.750000000000015	6
2.7000000000000153	3
2.6500000000000155	3
2.6000000000000156	3
2.550000000000016	3
2.500000000000016	3
2.450000000000016	3
2.4000000000000163	3
2.3500000000000165	3
2.3000000000000167	3
2.250000000000017	3
2.200000000000017	3
2.1500000000000172	3
2.1000000000000174	3
2.0500000000000176	3
2.0000000000000178	3
1.9500000000000177	3
1.9000000000000177	3
1.8500000000000176	3
1.8000000000000176	3
1.7500000000000175	3
1.7000000000000175	3
1.6500000000000175	3
1.6000000000000174	3
1.5500000000000174	3
1.5000000000000173	3
1.4500000000000173	3
1.4000000000000172	3
1.3500000000000172	3
1.3000000000000171	3
1.250000000000017	3
1.200000000000017	3
1.150000000000017	3
1.100000000000017	3
1.050000000000017	3
1.0000000000000169	6
0.9500000000000168	6
0.9000000000000168	6
0.8500000000000167	6
0.8000000000000167	6
0.7500000000000167	6
0.7000000000000166	4
0.6500000000000166	4
0.6000000000000165	4
0.5500000000000165	4
0.5000000000000164	4
0.45000000000001644	4
0.40000000000001645	4
0.35000000000001646	4
0.3000000000000165	4
0.2500000000000165	4
0.2000000000000165	4
0.1500000000000165	4
0.1000000000000165	4
0.0500000000000165	4
1.650068970349139e-14	4
-0.0499999999999835	4
-0.0999999999999835	4
-0.1499999999999835	5
-0.19999999999998352	5
-0.2499999999999835	5
-0.2999999999999835	5
-0.3499999999999835	5
-0.3999999999999835	5
-0.44999999999998347	5
-0.49999999999998346	5
-0.5499999999999835	5
-0.5999999999999835	5
-0.6499999999999836	5
-0.6999999999999836	5
-0.7499999999999837	8
-0.7999999999999837	8
-0.8499999999999838	8
-0.8999999999999838	8
-0.9499999999999839	8
-0.9999999999999839	9
-1.0499999999999838	8
-1.0999999999999839	8
-1.149999999999984	8
-1.199999999999984	8
-1.249999999999984	8
-1.299999999999984	6
-1.349999999999984	6
-1.3999999999999841	6
-1.4499999999999842	6
-1.4999999999999842	6
-1.5499999999999843	6
-1.5999999999999843	6
-1.6499999999999844	6
-1.6999999999999844	6
-1.7499999999999845	6
-1.7999999999999845	6
-1.8499999999999845	6
-1.8999999999999846	6
-1.9499999999999846	6
-1.9999999999999847	6
-2.0499999999999847	0
-2.0999999999999845	0
-2.1499999999999844	0
-2.199999999999984	0
-2.249999999999984	0
-2.299999999999984	0
-2.3499999999999837	0
-2.3999999999999835	0
-2.4499999999999833	0
-2.499999999999983	0
-2.549999999999983	0
-2.5999999999999828	0
-2.6499999999999826	0
-2.6999999999999824	0
-2.7499999999999822	0
-2.799999999999982	0
-2.849999999999982	0
-2.8999999999999817	0
-2.9499999999999815	0
-2.9999999999999813	0


==> data_files/ncons_presolved_biobj2_relaxation_lambda.dat <==
lambda 	relaxation
7.0	7
6.95	8
6.9	6
6.8500000000000005	8
6.800000000000001	7
6.750000000000001	8
6.700000000000001	8
6.650000000000001	8
6.600000000000001	10
6.550000000000002	10
6.500000000000002	7
6.450000000000002	7
6.400000000000002	9
6.350000000000002	9
6.3000000000000025	9
6.250000000000003	7
6.200000000000003	9
6.150000000000003	9
6.100000000000003	9
6.050000000000003	6
6.0000000000000036	7
5.950000000000004	6
5.900000000000004	0
5.850000000000004	0
5.800000000000004	0
5.750000000000004	0
5.700000000000005	0
5.650000000000005	0
5.600000000000005	0
5.550000000000005	0
5.500000000000005	0
5.4500000000000055	7
5.400000000000006	0
5.350000000000006	0
5.300000000000006	0
5.250000000000006	0
5.200000000000006	0
5.150000000000007	0
5.100000000000007	0
5.050000000000007	4
5.000000000000007	5
4.950000000000007	5
4.9000000000000075	5
4.850000000000008	4
4.800000000000008	4
4.750000000000008	4
4.700000000000008	4
4.650000000000008	4
4.6000000000000085	4
4.550000000000009	4
4.500000000000009	5
4.450000000000009	5
4.400000000000009	4
4.350000000000009	4
4.30000000000001	4
4.25000000000001	4
4.20000000000001	5
4.15000000000001	6
4.10000000000001	4
4.0500000000000105	4
4.000000000000011	5
3.950000000000011	5
3.900000000000011	5
3.850000000000011	5
3.8000000000000114	4
3.7500000000000115	5
3.7000000000000117	5
3.650000000000012	4
3.600000000000012	4
3.5500000000000123	4
3.5000000000000124	4
3.4500000000000126	6
3.400000000000013	5
3.350000000000013	5
3.300000000000013	4
3.2500000000000133	4
3.2000000000000135	4
3.1500000000000137	5
3.100000000000014	5
3.050000000000014	4
3.000000000000014	4
2.9500000000000144	4
2.9000000000000146	4
2.8500000000000147	4
2.800000000000015	4
2.750000000000015	8
2.7000000000000153	7
2.6500000000000155	7
2.6000000000000156	7
2.550000000000016	7
2.500000000000016	7
2.450000000000016	7
2.4000000000000163	7
2.3500000000000165	7
2.3000000000000167	7
2.250000000000017	7
2.200000000000017	7
2.1500000000000172	7
2.1000000000000174	7
2.0500000000000176	7
2.0000000000000178	8
1.9500000000000177	8
1.9000000000000177	7
1.8500000000000176	7
1.8000000000000176	8
1.7500000000000175	8
1.7000000000000175	7
1.6500000000000175	8
1.6000000000000174	7
1.5500000000000174	8
1.5000000000000173	8
1.4500000000000173	8
1.4000000000000172	7
1.3500000000000172	7
1.3000000000000171	7
1.250000000000017	7
1.200000000000017	6
1.150000000000017	7
1.100000000000017	7
1.050000000000017	8
1.0000000000000169	8
0.9500000000000168	8
0.9000000000000168	9
0.8500000000000167	8
0.8000000000000167	8
0.7500000000000167	10
0.7000000000000166	8
0.6500000000000166	8
0.6000000000000165	8
0.5500000000000165	7
0.5000000000000164	8
0.45000000000001644	7
0.40000000000001645	7
0.35000000000001646	7
0.3000000000000165	7
0.2500000000000165	6
0.2000000000000165	5
0.1500000000000165	5
0.1000000000000165	6
0.0500000000000165	5
1.650068970349139e-14	6
-0.0499999999999835	5
-0.0999999999999835	8
-0.1499999999999835	8
-0.19999999999998352	9
-0.2499999999999835	10
-0.2999999999999835	7
-0.3499999999999835	7
-0.3999999999999835	4
-0.44999999999998347	4
-0.49999999999998346	4
-0.5499999999999835	4
-0.5999999999999835	4
-0.6499999999999836	4
-0.6999999999999836	4
-0.7499999999999837	6
-0.7999999999999837	12
-0.8499999999999838	6
-0.8999999999999838	6
-0.9499999999999839	6
-0.9999999999999839	6
-1.0499999999999838	4
-1.0999999999999839	4
-1.149999999999984	4
-1.199999999999984	6
-1.249999999999984	6
-1.299999999999984	6
-1.349999999999984	6
-1.3999999999999841	6
-1.4499999999999842	6
-1.4999999999999842	9
-1.5499999999999843	9
-1.5999999999999843	5
-1.6499999999999844	5
-1.6999999999999844	6
-1.7499999999999845	6
-1.7999999999999845	9
-1.8499999999999845	10
-1.8999999999999846	8
-1.9499999999999846	10
-1.9999999999999847	8
-2.0499999999999847	9
-2.0999999999999845	9
-2.1499999999999844	5
-2.199999999999984	8
-2.249999999999984	7
-2.299999999999984	4
-2.3499999999999837	4
-2.3999999999999835	4
-2.4499999999999833	4
-2.499999999999983	4
-2.549999999999983	5
-2.5999999999999828	7
-2.6499999999999826	9
-2.6999999999999824	10
-2.7499999999999822	6
-2.799999999999982	8
-2.849999999999982	8
-2.8999999999999817	6
-2.9499999999999815	4
-2.9999999999999813	6


==> data_files/ncons_presolved_biobj2_restart_lambda.dat <==
iter 	restart
7.0	14
6.95	3
6.9	3
6.8500000000000005	3
6.800000000000001	3
6.750000000000001	6
6.700000000000001	6
6.650000000000001	6
6.600000000000001	6
6.550000000000002	6
6.500000000000002	6
6.450000000000002	6
6.400000000000002	6
6.350000000000002	6
6.3000000000000025	6
6.250000000000003	6
6.200000000000003	6
6.150000000000003	6
6.100000000000003	6
6.050000000000003	6
6.0000000000000036	6
5.950000000000004	6
5.900000000000004	6
5.850000000000004	6
5.800000000000004	5
5.750000000000004	5
5.700000000000005	5
5.650000000000005	8
5.600000000000005	6
5.550000000000005	6
5.500000000000005	6
5.4500000000000055	6
5.400000000000006	6
5.350000000000006	6
5.300000000000006	0
5.250000000000006	0
5.200000000000006	0
5.150000000000007	3
5.100000000000007	3
5.050000000000007	3
5.000000000000007	4
4.950000000000007	4
4.9000000000000075	4
4.850000000000008	4
4.800000000000008	4
4.750000000000008	3
4.700000000000008	3
4.650000000000008	3
4.6000000000000085	3
4.550000000000009	3
4.500000000000009	3
4.450000000000009	3
4.400000000000009	3
4.350000000000009	3
4.30000000000001	3
4.25000000000001	3
4.20000000000001	3
4.15000000000001	3
4.10000000000001	3
4.0500000000000105	0
4.000000000000011	5
3.950000000000011	5
3.900000000000011	5
3.850000000000011	5
3.8000000000000114	5
3.7500000000000115	5
3.7000000000000117	5
3.650000000000012	5
3.600000000000012	5
3.5500000000000123	5
3.5000000000000124	5
3.4500000000000126	5
3.400000000000013	5
3.350000000000013	5
3.300000000000013	5
3.2500000000000133	5
3.2000000000000135	5
3.1500000000000137	5
3.100000000000014	4
3.050000000000014	4
3.000000000000014	0
2.9500000000000144	4
2.9000000000000146	0
2.8500000000000147	3
2.800000000000015	5
2.750000000000015	6
2.7000000000000153	6
2.6500000000000155	6
2.6000000000000156	6
2.550000000000016	6
2.500000000000016	6
2.450000000000016	6
2.4000000000000163	6
2.3500000000000165	6
2.3000000000000167	6
2.250000000000017	6
2.200000000000017	6
2.1500000000000172	6
2.1000000000000174	6
2.0500000000000176	4
2.0000000000000178	4
1.9500000000000177	4
1.9000000000000177	4
1.8500000000000176	4
1.8000000000000176	4
1.7500000000000175	4
1.7000000000000175	4
1.6500000000000175	4
1.6000000000000174	4
1.5500000000000174	4
1.5000000000000173	4
1.4500000000000173	4
1.4000000000000172	4
1.3500000000000172	3
1.3000000000000171	7
1.250000000000017	7
1.200000000000017	7
1.150000000000017	7
1.100000000000017	6
1.050000000000017	6
1.0000000000000169	6
0.9500000000000168	9
0.9000000000000168	7
0.8500000000000167	7
0.8000000000000167	7
0.7500000000000167	7
0.7000000000000166	5
0.6500000000000166	5
0.6000000000000165	5
0.5500000000000165	5
0.5000000000000164	5
0.45000000000001644	5
0.40000000000001645	5
0.35000000000001646	4
0.3000000000000165	4
0.2500000000000165	4
0.2000000000000165	4
0.1500000000000165	4
0.1000000000000165	4
0.0500000000000165	4
1.650068970349139e-14	4
-0.0499999999999835	4
-0.0999999999999835	4
-0.1499999999999835	4
-0.19999999999998352	4
-0.2499999999999835	4
-0.2999999999999835	4
-0.3499999999999835	4
-0.3999999999999835	4
-0.44999999999998347	5
-0.49999999999998346	5
-0.5499999999999835	5
-0.5999999999999835	5
-0.6499999999999836	5
-0.6999999999999836	5
-0.7499999999999837	8
-0.7999999999999837	7
-0.8499999999999838	7
-0.8999999999999838	8
-0.9499999999999839	8
-0.9999999999999839	8
-1.0499999999999838	7
-1.0999999999999839	7
-1.149999999999984	7
-1.199999999999984	5
-1.249999999999984	5
-1.299999999999984	5
-1.349999999999984	6
-1.3999999999999841	6
-1.4499999999999842	7
-1.4999999999999842	7
-1.5499999999999843	7
-1.5999999999999843	7
-1.6499999999999844	7
-1.6999999999999844	7
-1.7499999999999845	7
-1.7999999999999845	4
-1.8499999999999845	4
-1.8999999999999846	5
-1.9499999999999846	7
-1.9999999999999847	5
-2.0499999999999847	0
-2.0999999999999845	0
-2.1499999999999844	0
-2.199999999999984	0
-2.249999999999984	0
-2.299999999999984	0
-2.3499999999999837	0
-2.3999999999999835	0
-2.4499999999999833	0
-2.499999999999983	0
-2.549999999999983	0
-2.5999999999999828	0
-2.6499999999999826	0
-2.6999999999999824	0
-2.7499999999999822	0
-2.799999999999982	0
-2.849999999999982	0
-2.8999999999999817	0
-2.9499999999999815	0
-2.9999999999999813	0


==> data_files/ncons_presolved_mpc_cuts.dat <==
iter 	cuts
1	94
2	157
3	272
4	332
5	609
6	701
7	882
8	883
9	887
10	891
11	892
12	896
13	900
14	903
15	908


==> data_files/ncons_presolved_mpc_points.dat <==
iter 	points
1	96
2	165
3	284
4	332
5	599
6	665
7	897
8	1023
9	1130
10	1235
11	1334
12	1423
13	1518
14	1591
15	1655


==> data_files/ncons_presolved_mpc_relaxation.dat <==
iter 	relaxation
1	101
2	101
3	152
4	100
5	326
6	154
7	221
8	225
9	229
10	221
11	224
12	217
13	216
14	226
15	226


==> data_files/ncons_presolved_mpc_restart.dat <==
iter 	restart
1	88
2	100
3	153
4	119
5	351
6	160
7	244
8	265
9	293
10	263
11	278
12	266
13	268
14	264
15	260


==> data_files/ncons_presolved_slr_cuts_lambda.dat <==
iter 	cuts
0.0	185
0.25	193
0.5	195
0.75	198
1.0	200
1.25	202
1.5	205
1.75	207
2.0	211
2.25	213
2.5	217
2.75	222
3.0	224
3.25	226
3.5	228
3.75	230
4.0	231
4.25	232
4.5	234
4.75	236
5.0	237
5.25	239
5.5	240
5.75	241
6.0	243
6.25	244
6.5	245
6.75	247
7.0	249
7.25	250
7.5	251
7.75	252
8.0	253
8.25	254
8.5	256
8.75	257
9.0	258
9.25	259
9.5	260
9.75	261
10.0	262
10.25	264
10.5	265
10.75	266
11.0	267
11.25	268
11.5	270
11.75	272
12.0	273
12.25	275
12.5	276
12.75	277
13.0	278
13.25	279
13.5	281
13.75	282
14.0	283
14.25	284
14.5	285
14.75	286
15.0	287
15.25	288
15.5	289
15.75	291
16.0	293
16.25	294
16.5	295
16.75	296
17.0	297
17.25	298
17.5	299
17.75	300
18.0	301
18.25	303
18.5	305
18.75	306
19.0	309
19.25	310
19.5	311
19.75	312
20.0	313


==> data_files/ncons_presolved_slr_kappa_cuts.dat <==
iter 	cuts
1	19
2	49
3	107
4	224
5	373
6	508
7	602
8	648


==> data_files/ncons_presolved_slr_kappa_points.dat <==
iter 	points
1	19
2	49
3	110
4	223
5	367
6	501
7	596
8	641


==> data_files/ncons_presolved_slr_kappa_relaxation_lambda.dat <==
kappa 	relaxation
1.0	17
2.0	45
3.0	102
4.0	163
5.0	250
6.0	223
7.0	191
8.0	151


==> data_files/ncons_presolved_slr_kappa_restart.dat <==
iter 	restart
1	19
2	47
3	99
4	161
5	211
6	192
7	205
8	138


==> data_files/ncons_presolved_slr_points_lambda.dat <==
iter 	points
0.0	169
0.25	171
0.5	174
0.75	178
1.0	180
1.25	184
1.5	188
1.75	190
2.0	193
2.25	198
2.5	200
2.75	202
3.0	211
3.25	210
3.5	211
3.75	211
4.0	211
4.25	212
4.5	212
4.75	212
5.0	212
5.25	212
5.5	213
5.75	215
6.0	216
6.25	216
6.5	218
6.75	219
7.0	219
7.25	220
7.5	220
7.75	220
8.0	218
8.25	218
8.5	218
8.75	218
9.0	218
9.25	218
9.5	220
9.75	220
10.0	220
10.25	220
10.5	221
10.75	221
11.0	222
11.25	222
11.5	222
11.75	222
12.0	222
12.25	222
12.5	222
12.75	222
13.0	222
13.25	222
13.5	222
13.75	222
14.0	223
14.25	224
14.5	226
14.75	226
15.0	226
15.25	227
15.5	227
15.75	227
16.0	227
16.25	228
16.5	228
16.75	228
17.0	228
17.25	228
17.5	228
17.75	228
18.0	228
18.25	228
18.5	228
18.75	228
19.0	231
19.25	231
19.5	232
19.75	232
20.0	232


==> data_files/ncons_presolved_slr_relaxation_lambda.dat <==
lambda 	relaxation
0.0	189
0.25	208
0.5	214
0.75	216
1.0	213
1.25	228
1.5	241
1.75	200
2.0	243
2.25	217
2.5	228
2.75	204
3.0	255
3.25	250
3.5	250
3.75	236
4.0	245
4.25	235
4.5	253
4.75	283
5.0	252
5.25	248
5.5	289
5.75	261
6.0	259
6.25	256
6.5	253
6.75	253
7.0	275
7.25	272
7.5	250
7.75	234
8.0	229
8.25	234
8.5	240
8.75	256
9.0	226
9.25	274
9.5	258
9.75	265
10.0	247
10.25	261
10.5	259
10.75	273
11.0	251
11.25	251
11.5	247
11.75	265
12.0	253
12.25	244
12.5	251
12.75	248
13.0	266
13.25	280
13.5	248
13.75	241
14.0	260
14.25	260
14.5	247
14.75	289
15.0	241
15.25	291
15.5	296
15.75	253
16.0	242
16.25	286
16.5	252
16.75	268
17.0	241
17.25	251
17.5	227
17.75	265
18.0	250
18.25	257
18.5	229
18.75	235
19.0	225
19.25	225
19.5	252
19.75	235
20.0	243


==> data_files/ncons_presolved_slr_restart_lambda.dat <==
iter 	restart
0.0	169
0.25	177
0.5	177
0.75	170
1.0	174
1.25	176
1.5	165
1.75	188
2.0	197
2.25	205
2.5	175
2.75	205
3.0	209
3.25	228
3.5	210
3.75	190
4.0	214
4.25	206
4.5	214
4.75	198
5.0	183
5.25	177
5.5	197
5.75	196
6.0	213
6.25	226
6.5	237
6.75	201
7.0	196
7.25	191
7.5	201
7.75	211
8.0	207
8.25	214
8.5	213
8.75	214
9.0	208
9.25	211
9.5	219
9.75	209
10.0	191
10.25	196
10.5	190
10.75	212
11.0	220
11.25	229
11.5	186
11.75	188
12.0	190
12.25	183
12.5	189
12.75	193
13.0	195
13.25	194
13.5	190
13.75	191
14.0	193
14.25	190
14.5	229
14.75	206
15.0	228
15.25	194
15.5	195
15.75	185
16.0	193
16.25	215
16.5	202
16.75	197
17.0	195
17.25	181
17.5	227
17.75	198
18.0	202
18.25	202
18.5	202
18.75	185
19.0	198
19.25	205
19.5	191
19.75	207
20.0	225


==> data_files/oa_iters_biobj1.dat <==
iter	lambda	rule1	rule2	rule3	relaxation
1.0	10.5	8.0	8.0	8.0	1.0
2.0	10.449532710280375	4.0	1.0	1.0	1.0
3.0	10.399065420560747	4.0	1.0	1.0	1.0
4.0	10.348598130841122	5.0	1.0	1.0	1.0
5.0	10.298130841121495	5.0	1.0	1.0	1.0
6.0	10.24766355140187	5.0	1.0	1.0	3.0
7.0	10.197196261682244	5.0	1.0	1.0	2.0
8.0	10.146728971962617	5.0	1.0	1.0	1.0
9.0	10.096261682242991	5.0	1.0	1.0	1.0
10.0	10.045794392523364	5.0	1.0	1.0	1.0
11.0	9.995327102803738	5.0	1.0	1.0	1.0
12.0	9.944859813084111	5.0	1.0	1.0	3.0
13.0	9.894392523364486	5.0	1.0	1.0	1.0
14.0	9.84392523364486	5.0	1.0	1.0	3.0
15.0	9.793457943925233	5.0	1.0	1.0	4.0
16.0	9.742990654205608	5.0	1.0	1.0	3.0
17.0	9.69252336448598	5.0	1.0	1.0	3.0
18.0	9.642056074766355	5.0	1.0	1.0	4.0
19.0	9.59158878504673	5.0	1.0	1.0	5.0
20.0	9.541121495327102	6.0	1.0	1.0	5.0
21.0	9.490654205607477	6.0	1.0	1.0	5.0
22.0	9.44018691588785	6.0	1.0	1.0	4.0
23.0	9.389719626168224	6.0	1.0	1.0	4.0
24.0	9.339252336448599	6.0	1.0	1.0	4.0
25.0	9.288785046728972	6.0	1.0	1.0	5.0
26.0	9.238317757009346	7.0	1.0	2.0	4.0
27.0	9.187850467289719	9.0	1.0	1.0	2.0
28.0	9.137383177570094	8.0	2.0	2.0	3.0
29.0	9.086915887850468	10.0	1.0	1.0	8.0
30.0	9.036448598130841	10.0	1.0	1.0	6.0
31.0	8.985981308411215	10.0	1.0	1.0	6.0
32.0	8.935514018691588	10.0	1.0	1.0	6.0
33.0	8.885046728971963	9.0	1.0	1.0	7.0
34.0	8.834579439252336	9.0	1.0	1.0	6.0
35.0	8.78411214953271	9.0	1.0	1.0	7.0
36.0	8.733644859813085	9.0	1.0	1.0	7.0
37.0	8.683177570093457	9.0	1.0	1.0	5.0
38.0	8.632710280373832	9.0	1.0	1.0	2.0
39.0	8.582242990654205	9.0	1.0	1.0	5.0
40.0	8.53177570093458	10.0	1.0	1.0	7.0
41.0	8.481308411214954	10.0	1.0	1.0	6.0
42.0	8.430841121495327	10.0	1.0	1.0	6.0
43.0	8.380373831775701	10.0	1.0	1.0	6.0
44.0	8.329906542056074	11.0	1.0	1.0	4.0
45.0	8.279439252336449	11.0	1.0	1.0	4.0
46.0	8.228971962616823	12.0	1.0	2.0	4.0
47.0	8.178504672897196	12.0	1.0	1.0	5.0
48.0	8.12803738317757	12.0	2.0	2.0	4.0
49.0	8.077570093457943	6.0	1.0	1.0	5.0
50.0	8.027102803738318	6.0	1.0	1.0	3.0
51.0	7.9766355140186915	6.0	1.0	1.0	5.0
52.0	7.926168224299065	6.0	1.0	1.0	5.0
53.0	7.875700934579439	5.0	1.0	1.0	4.0
54.0	7.825233644859813	5.0	1.0	1.0	5.0
55.0	7.774766355140187	5.0	1.0	1.0	6.0
56.0	7.724299065420561	5.0	1.0	1.0	3.0
57.0	7.673831775700934	5.0	1.0	1.0	6.0
58.0	7.623364485981308	5.0	1.0	1.0	3.0
59.0	7.572897196261683	5.0	1.0	1.0	3.0
60.0	7.522429906542056	6.0	1.0	1.0	4.0
61.0	7.47196261682243	6.0	1.0	1.0	4.0
62.0	7.421495327102804	6.0	1.0	1.0	6.0
63.0	7.371028037383177	6.0	1.0	1.0	3.0
64.0	7.320560747663551	6.0	1.0	1.0	5.0
65.0	7.270093457943926	6.0	1.0	1.0	7.0
66.0	7.219626168224299	7.0	1.0	2.0	6.0
67.0	7.169158878504673	8.0	1.0	1.0	10.0
68.0	7.118691588785047	8.0	2.0	2.0	7.0
69.0	7.06822429906542	9.0	1.0	1.0	7.0
70.0	7.017757009345795	9.0	1.0	1.0	7.0
71.0	6.9672897196261685	9.0	1.0	1.0	6.0
72.0	6.916822429906542	9.0	1.0	1.0	6.0
73.0	6.866355140186916	9.0	1.0	1.0	5.0
74.0	6.8158878504672895	9.0	1.0	1.0	4.0
75.0	6.765420560747663	9.0	1.0	1.0	5.0
76.0	6.714953271028038	9.0	1.0	1.0	5.0
77.0	6.664485981308411	9.0	1.0	1.0	5.0
78.0	6.614018691588785	9.0	1.0	1.0	5.0
79.0	6.563551401869159	9.0	1.0	1.0	5.0
80.0	6.513084112149532	10.0	1.0	1.0	5.0
81.0	6.462616822429907	12.0	1.0	1.0	6.0
82.0	6.412149532710281	10.0	1.0	1.0	4.0
83.0	6.361682242990654	10.0	1.0	1.0	4.0
84.0	6.311214953271028	9.0	1.0	1.0	6.0
85.0	6.260747663551402	9.0	1.0	1.0	5.0
86.0	6.210280373831775	9.0	1.0	1.0	5.0
87.0	6.15981308411215	10.0	1.0	1.0	5.0
88.0	6.109345794392524	10.0	2.0	2.0	6.0
89.0	6.058878504672897	6.0	1.0	1.0	4.0
90.0	6.008411214953271	6.0	1.0	1.0	3.0
91.0	5.957943925233645	6.0	1.0	1.0	3.0
92.0	5.907476635514018	6.0	1.0	1.0	3.0
93.0	5.857009345794393	6.0	1.0	1.0	3.0
94.0	5.8065420560747665	6.0	1.0	1.0	3.0
95.0	5.75607476635514	6.0	1.0	1.0	3.0
96.0	5.705607476635514	6.0	1.0	1.0	2.0
97.0	5.6551401869158875	6.0	1.0	1.0	3.0
98.0	5.604672897196262	5.0	1.0	1.0	3.0
99.0	5.554205607476636	5.0	1.0	1.0	2.0
100.0	5.503738317757009	4.0	1.0	1.0	4.0
101.0	5.453271028037383	4.0	1.0	1.0	2.0
102.0	5.402803738317757	4.0	1.0	1.0	2.0
103.0	5.35233644859813	4.0	1.0	1.0	1.0
104.0	5.301869158878505	4.0	1.0	1.0	3.0
105.0	5.251401869158879	4.0	1.0	1.0	2.0
106.0	5.200934579439252	4.0	1.0	1.0	1.0
107.0	5.150467289719626	4.0	1.0	1.0	1.0
108.0	5.1	4.0	1.0	1.0	2.0


==> data_files/oa_iters_biobj2.dat <==
iter	lambda	rule1	rule2	rule3	relaxation
1.0	7.0	9.0	9.0	9.0	3.0
2.0	6.95	5.0	1.0	1.0	3.0
3.0	6.9	5.0	1.0	1.0	4.0
4.0	6.85	5.0	1.0	1.0	3.0
5.0	6.8	5.0	1.0	1.0	3.0
6.0	6.75	7.0	1.0	1.0	3.0
7.0	6.7	7.0	1.0	1.0	3.0
8.0	6.65	7.0	1.0	1.0	3.0
9.0	6.6	7.0	1.0	1.0	3.0
10.0	6.55	7.0	1.0	1.0	3.0
11.0	6.5	7.0	1.0	1.0	4.0
12.0	6.45	7.0	1.0	1.0	4.0
13.0	6.4	6.0	1.0	1.0	3.0
14.0	6.35	6.0	1.0	1.0	3.0
15.0	6.3	6.0	1.0	1.0	4.0
16.0	6.25	6.0	1.0	1.0	4.0
17.0	6.2	6.0	1.0	1.0	3.0
18.0	6.15	6.0	1.0	1.0	3.0
19.0	6.1	6.0	1.0	1.0	3.0
20.0	6.05	6.0	1.0	1.0	3.0
21.0	6.0	6.0	1.0	1.0	4.0
22.0	5.95	7.0	1.0	1.0	3.0
23.0	5.9	7.0	1.0	1.0	4.0
24.0	5.85	7.0	1.0	1.0	4.0
25.0	5.8	6.0	1.0	1.0	4.0
26.0	5.75	6.0	1.0	1.0	4.0
27.0	5.7	6.0	1.0	1.0	5.0
28.0	5.65	8.0	2.0	2.0	5.0
29.0	5.6	7.0	1.0	1.0	4.0
30.0	5.55	7.0	1.0	1.0	4.0
31.0	5.5	7.0	1.0	1.0	4.0
32.0	5.45	7.0	1.0	1.0	4.0
33.0	5.4	7.0	1.0	1.0	5.0
34.0	5.35	7.0	1.0	1.0	3.0
35.0	5.3	6.0	1.0	1.0	4.0
36.0	5.25	6.0	1.0	1.0	3.0
37.0	5.2	6.0	1.0	1.0	4.0
38.0	5.15	6.0	1.0	1.0	3.0
39.0	5.1	6.0	1.0	1.0	3.0
40.0	5.05	6.0	1.0	1.0	3.0
41.0	5.0	7.0	1.0	1.0	4.0
42.0	4.95	7.0	1.0	1.0	3.0
43.0	4.9	7.0	1.0	1.0	4.0
44.0	4.85	7.0	1.0	1.0	3.0
45.0	4.8	7.0	1.0	1.0	3.0
46.0	4.75	6.0	1.0	1.0	3.0
47.0	4.7	6.0	1.0	1.0	3.0
48.0	4.65	6.0	1.0	1.0	3.0
49.0	4.6	6.0	1.0	1.0	3.0
50.0	4.55	6.0	1.0	1.0	3.0
51.0	4.5	6.0	1.0	1.0	4.0
52.0	4.45	6.0	1.0	1.0	3.0
53.0	4.4	6.0	1.0	1.0	3.0
54.0	4.35	6.0	1.0	1.0	4.0
55.0	4.3	6.0	1.0	1.0	3.0
56.0	4.25	6.0	1.0	1.0	3.0
57.0	4.2	6.0	1.0	1.0	4.0
58.0	4.15	6.0	1.0	1.0	4.0
59.0	4.1	6.0	1.0	1.0	4.0
60.0	4.05	6.0	1.0	1.0	3.0
61.0	4.0	5.0	1.0	1.0	3.0
62.0	3.95	5.0	1.0	1.0	3.0
63.0	3.9	5.0	1.0	1.0	3.0
64.0	3.85	5.0	1.0	1.0	3.0
65.0	3.8	5.0	1.0	1.0	3.0
66.0	3.75	5.0	1.0	1.0	4.0
67.0	3.7	5.0	1.0	1.0	3.0
68.0	3.65	5.0	1.0	1.0	3.0
69.0	3.6	5.0	1.0	1.0	4.0
70.0	3.55	5.0	1.0	1.0	4.0
71.0	3.5	5.0	1.0	1.0	2.0
72.0	3.45	5.0	1.0	1.0	3.0
73.0	3.4	5.0	1.0	1.0	3.0
74.0	3.35	5.0	1.0	1.0	3.0
75.0	3.3	5.0	1.0	1.0	3.0
76.0	3.25	5.0	1.0	1.0	3.0
77.0	3.2	5.0	1.0	1.0	3.0
78.0	3.15	5.0	1.0	1.0	3.0
79.0	3.1	5.0	1.0	1.0	3.0
80.0	3.05	5.0	1.0	1.0	3.0
81.0	3.0	5.0	1.0	1.0	4.0
82.0	2.95	5.0	1.0	1.0	3.0
83.0	2.9	5.0	1.0	1.0	3.0
84.0	2.85	8.0	1.0	1.0	4.0
85.0	2.8	5.0	1.0	1.0	4.0
86.0	2.75	7.0	1.0	1.0	3.0
87.0	2.7	7.0	1.0	1.0	3.0
88.0	2.65	7.0	1.0	1.0	3.0
89.0	2.6	7.0	1.0	1.0	4.0
90.0	2.55	7.0	1.0	1.0	3.0
91.0	2.5	7.0	1.0	1.0	3.0
92.0	2.45	7.0	1.0	1.0	3.0
93.0	2.4	7.0	1.0	1.0	4.0
94.0	2.35	7.0	1.0	1.0	3.0
95.0	2.3	7.0	1.0	1.0	3.0
96.0	2.25	7.0	1.0	1.0	4.0
97.0	2.2	7.0	1.0	1.0	4.0
98.0	2.15	7.0	1.0	1.0	4.0
99.0	2.1	7.0	1.0	1.0	3.0
100.0	2.05	6.0	1.0	1.0	4.0
101.0	2.0	6.0	1.0	1.0	4.0
102.0	1.95	6.0	1.0	1.0	4.0
103.0	1.9	6.0	1.0	1.0	3.0
104.0	1.85	6.0	1.0	1.0	3.0
105.0	1.8	6.0	1.0	1.0	4.0
106.0	1.75	6.0	1.0	1.0	5.0
107.0	1.7	6.0	1.0	1.0	5.0
108.0	1.65	6.0	1.0	1.0	6.0
109.0	1.6	6.0	1.0	1.0	6.0
110.0	1.55	6.0	1.0	1.0	5.0
111.0	1.5	6.0	1.0	1.0	7.0
112.0	1.45	6.0	1.0	1.0	6.0
113.0	1.4	6.0	1.0	1.0	5.0
114.0	1.35	6.0	1.0	1.0	5.0
115.0	1.3	6.0	1.0	1.0	7.0
116.0	1.25	6.0	1.0	1.0	6.0
117.0	1.2	6.0	1.0	1.0	6.0
118.0	1.15	6.0	1.0	1.0	7.0
119.0	1.1	6.0	1.0	1.0	7.0
120.0	1.05	6.0	1.0	1.0	7.0
121.0	1.0	6.0	1.0	1.0	7.0
122.0	0.95	8.0	2.0	2.0	3.0
123.0	0.9	7.0	1.0	1.0	4.0
124.0	0.85	7.0	1.0	1.0	3.0
125.0	0.8	7.0	1.0	1.0	4.0
126.0	0.75	7.0	1.0	1.0	6.0
127.0	0.7	7.0	1.0	1.0	3.0
128.0	0.65	6.0	1.0	1.0	3.0
129.0	0.6	6.0	1.0	1.0	4.0
130.0	0.55	6.0	1.0	1.0	3.0
131.0	0.5	6.0	1.0	1.0	3.0
132.0	0.45	6.0	1.0	1.0	4.0
133.0	0.4	6.0	1.0	1.0	4.0
134.0	0.35	5.0	1.0	1.0	4.0
135.0	0.3	5.0	1.0	1.0	4.0
136.0	0.25	5.0	1.0	1.0	3.0
137.0	0.2	5.0	1.0	1.0	4.0
138.0	0.15	5.0	1.0	1.0	4.0
139.0	0.1	5.0	1.0	1.0	5.0
140.0	0.05	5.0	1.0	1.0	2.0
141.0	0.0	5.0	1.0	1.0	3.0
142.0	-0.05	5.0	1.0	1.0	3.0
143.0	-0.1	5.0	1.0	1.0	4.0
144.0	-0.15	5.0	1.0	4.0	3.0
145.0	-0.2	5.0	1.0	1.0	4.0
146.0	-0.25	5.0	1.0	1.0	4.0
147.0	-0.3	5.0	1.0	1.0	2.0
148.0	-0.35	5.0	1.0	1.0	3.0
149.0	-0.4	5.0	1.0	1.0	3.0
150.0	-0.45	6.0	1.0	2.0	5.0
151.0	-0.5	6.0	1.0	1.0	4.0
152.0	-0.55	6.0	1.0	1.0	5.0
153.0	-0.6	6.0	1.0	1.0	5.0
154.0	-0.65	6.0	1.0	1.0	4.0
155.0	-0.7	6.0	1.0	1.0	5.0
156.0	-0.75	7.0	1.0	2.0	6.0
157.0	-0.8	8.0	2.0	1.0	5.0
158.0	-0.85	8.0	2.0	2.0	5.0
159.0	-0.9	10.0	1.0	1.0	5.0
160.0	-0.95	10.0	1.0	1.0	5.0
161.0	-1.0	10.0	1.0	1.0	4.0
162.0	-1.05	10.0	1.0	1.0	4.0
163.0	-1.1	10.0	1.0	1.0	4.0
164.0	-1.15	10.0	1.0	1.0	4.0
165.0	-1.2	9.0	1.0	1.0	7.0
166.0	-1.25	9.0	1.0	1.0	6.0
167.0	-1.3	9.0	1.0	1.0	5.0
168.0	-1.35	10.0	1.0	1.0	5.0
169.0	-1.4	10.0	1.0	1.0	5.0
170.0	-1.45	9.0	1.0	1.0	5.0
171.0	-1.5	9.0	1.0	1.0	5.0
172.0	-1.55	9.0	1.0	1.0	4.0
173.0	-1.6	9.0	1.0	1.0	6.0
174.0	-1.65	9.0	1.0	1.0	6.0
175.0	-1.7	9.0	1.0	1.0	5.0
176.0	-1.75	9.0	1.0	1.0	5.0
177.0	-1.8	9.0	1.0	1.0	5.0
178.0	-1.85	9.0	2.0	2.0	5.0
179.0	-1.9	7.0	1.0	1.0	4.0
180.0	-1.95	7.0	1.0	1.0	3.0
181.0	-2.0	7.0	1.0	1.0	4.0
182.0	-2.05	7.0	1.0	1.0	4.0
183.0	-2.1	7.0	1.0	1.0	3.0
184.0	-2.15	7.0	1.0	1.0	4.0
185.0	-2.2	7.0	1.0	1.0	2.0
186.0	-2.25	7.0	1.0	1.0	3.0
187.0	-2.3	4.0	1.0	1.0	3.0
188.0	-2.35	4.0	1.0	1.0	3.0
189.0	-2.4	4.0	1.0	1.0	3.0
190.0	-2.45	3.0	1.0	1.0	4.0
191.0	-2.5	3.0	1.0	1.0	4.0
192.0	-2.55	3.0	1.0	1.0	3.0
193.0	-2.6	3.0	1.0	1.0	2.0
194.0	-2.65	3.0	1.0	1.0	2.0
195.0	-2.7	3.0	1.0	1.0	2.0
196.0	-2.75	3.0	1.0	1.0	3.0
197.0	-2.8	3.0	1.0	1.0	1.0
198.0	-2.85	3.0	1.0	1.0	1.0
199.0	-2.9	4.0	1.0	1.0	2.0
200.0	-2.95	4.0	1.0	2.0	1.0
201.0	-3.0	2.0	1.0	1.0	1.0


==> data_files/oa_iters_mpc.dat <==
iter restart cuts points relax
1 60 61 63 65
2 65 62 67 64
3 117 113 116 115
4 83 57 43 63
5 314 267 102 289
6 124 92 76 117
7 208 180 235 184
8 229 1 127 188
9 257 4 107 192
10 227 4 105 184
11 242 1 99 187
12 230 4 89 180
13 232 4 95 179
14 228 3 74 189
15 224 5 65 189

==> data_files/oa_iters_slr.dat <==
iter	lambda	rule1	rule2	rule3	relaxation
1.0	0.0	152.0	168.0	152.0	172.0
2.0	0.25	160.0	2.0	3.0	191.0
3.0	0.5	160.0	2.0	4.0	197.0
4.0	0.75	153.0	3.0	5.0	199.0
5.0	1.0	157.0	2.0	3.0	196.0
6.0	1.25	159.0	2.0	5.0	211.0
7.0	1.5	148.0	3.0	5.0	224.0
8.0	1.75	171.0	2.0	3.0	183.0
9.0	2.0	180.0	4.0	4.0	226.0
10.0	2.25	188.0	2.0	7.0	200.0
11.0	2.5	158.0	4.0	3.0	211.0
12.0	2.75	188.0	5.0	3.0	187.0
13.0	3.0	192.0	2.0	11.0	238.0
14.0	3.25	213.0	2.0	2.0	235.0
15.0	3.5	195.0	2.0	2.0	235.0
16.0	3.75	175.0	2.0	1.0	221.0
17.0	4.0	199.0	1.0	1.0	230.0
18.0	4.25	191.0	1.0	2.0	220.0
19.0	4.5	199.0	2.0	1.0	238.0
20.0	4.75	183.0	2.0	1.0	268.0
21.0	5.0	168.0	1.0	1.0	237.0
22.0	5.25	162.0	2.0	1.0	233.0
23.0	5.5	182.0	1.0	2.0	274.0
24.0	5.75	181.0	1.0	3.0	246.0
25.0	6.0	198.0	2.0	2.0	244.0
26.0	6.25	211.0	1.0	1.0	241.0
27.0	6.5	222.0	1.0	3.0	238.0
28.0	6.75	186.0	2.0	2.0	238.0
29.0	7.0	181.0	2.0	1.0	260.0
30.0	7.25	176.0	1.0	2.0	257.0
31.0	7.5	186.0	1.0	1.0	235.0
32.0	7.75	196.0	1.0	1.0	221.0
33.0	8.0	194.0	1.0	1.0	216.0
34.0	8.25	201.0	1.0	1.0	221.0
35.0	8.5	200.0	2.0	1.0	227.0
36.0	8.75	201.0	1.0	1.0	243.0
37.0	9.0	195.0	1.0	1.0	213.0
38.0	9.25	198.0	1.0	1.0	261.0
39.0	9.5	206.0	1.0	3.0	245.0
40.0	9.75	196.0	1.0	1.0	252.0
41.0	10.0	178.0	1.0	1.0	234.0
42.0	10.25	183.0	2.0	1.0	248.0
43.0	10.5	177.0	1.0	2.0	246.0
44.0	10.75	199.0	1.0	1.0	260.0
45.0	11.0	207.0	1.0	2.0	238.0
46.0	11.25	216.0	1.0	1.0	238.0
47.0	11.5	173.0	2.0	1.0	234.0
48.0	11.75	175.0	2.0	1.0	252.0
49.0	12.0	177.0	1.0	1.0	240.0
50.0	12.25	170.0	2.0	1.0	231.0
51.0	12.5	176.0	1.0	1.0	238.0
52.0	12.75	180.0	1.0	1.0	235.0
53.0	13.0	182.0	1.0	1.0	253.0
54.0	13.25	181.0	1.0	1.0	267.0
55.0	13.5	177.0	2.0	1.0	235.0
56.0	13.75	178.0	1.0	1.0	228.0
57.0	14.0	180.0	1.0	2.0	247.0
58.0	14.25	177.0	1.0	2.0	247.0
59.0	14.5	216.0	1.0	3.0	234.0
60.0	14.75	193.0	1.0	1.0	276.0
61.0	15.0	215.0	1.0	1.0	228.0
62.0	15.25	181.0	1.0	2.0	278.0
63.0	15.5	182.0	1.0	1.0	283.0
64.0	15.75	172.0	2.0	1.0	240.0
65.0	16.0	180.0	2.0	1.0	229.0
66.0	16.25	202.0	1.0	2.0	273.0
67.0	16.5	189.0	1.0	1.0	239.0
68.0	16.75	184.0	1.0	1.0	255.0
69.0	17.0	182.0	1.0	1.0	228.0
70.0	17.25	168.0	1.0	1.0	238.0
71.0	17.5	214.0	1.0	1.0	214.0
72.0	17.75	185.0	1.0	1.0	252.0
73.0	18.0	189.0	1.0	1.0	237.0
74.0	18.25	189.0	2.0	1.0	244.0
75.0	18.5	189.0	2.0	1.0	216.0
76.0	18.75	172.0	1.0	1.0	222.0
77.0	19.0	185.0	3.0	4.0	212.0
78.0	19.25	192.0	1.0	1.0	212.0
79.0	19.5	178.0	1.0	2.0	239.0
80.0	19.75	194.0	1.0	1.0	222.0
81.0	20.0	212.0	1.0	1.0	230.0


==> data_files/oa_iters_slr_kappa.dat <==
iter	lambda	rule1	rule2	rule3	relaxation
1.0	0.0	8.0	8.0	8.0	6.0
2.0	2.857142857142857	32.0	26.0	27.0	30.0
3.0	5.714285714285714	84.0	58.0	62.0	87.0
4.0	8.571428571428571	146.0	117.0	114.0	148.0
5.0	11.428571428571429	196.0	149.0	145.0	235.0
6.0	14.285714285714286	177.0	135.0	135.0	208.0
7.0	17.142857142857142	192.0	95.0	96.0	176.0
8.0	20.0	125.0	47.0	46.0	138.0


==> data_files/slr_kappa_LB_after_relax.dat <==
kappa	LB
1.0	348.872735642666
2.0	348.87273565979905
3.0	348.8727356744338
4.0	348.8727356660071
5.0	348.872735663209
6.0	348.8727356737035
7.0	348.8727356598403
8.0	348.8727356812966


==> data_files/slr_kappa_LB_after_restart.dat <==
kappa	LB
1.0	0.0
2.0	0.0
3.0	0.0
4.0	0.0
5.0	0.0
6.0	0.0
7.0	0.0
8.0	0.0


==> data_files/slr_kappa_LB_before_cuts.dat <==
kappa	LB
1.0	0.0
2.0	0.0
3.0	0.0
4.0	0.0
5.0	0.0
6.0	0.0
7.0	0.0
8.0	0.0


==> data_files/slr_kappa_LB_before_point.dat <==
kappa	LB
1.0	0.0
2.0	0.0
3.0	0.0
4.0	0.0
5.0	0.0
6.0	0.0
7.0	0.0
8.0	0.0


==> data_files/slr_kappa_UB_relax.dat <==
kappa	UB
1.0	25916.99191222938
2.0	432.7097775792798
3.0	431.29665356111985
4.0	397.23349935376547
5.0	391.2918778463204
6.0	389.22505768946957
7.0	361.1222662822643
8.0	381.2996842808031


==> data_files/slr_kappa_UB_restart.dat <==
kappa	UB
1.0	25916.99191222938
2.0	432.72024360229483
3.0	398.7127630311944
4.0	376.44777746285035
5.0	362.0737876158672
6.0	354.4730249699894
7.0	352.8120986339429
8.0	350.96948487960543


==> data_files/slr_lambda_LB_after_relax.dat <==
lambda	LB
0.0	333.4308551346386
0.25	336.1354117153407
0.5	338.0270103249273
0.75	339.45827460960754
1.0	340.6025873386153
1.25	341.5552266450175
1.5	342.37294970691437
1.75	343.09170929046246
2.0	343.7354107508373
2.25	344.3205861010747
2.5	344.85904664510014
2.75	345.3594659626545
3.0	345.8283649789469
3.25	346.27074715125855
3.5	346.69052078613066
3.75	347.0907873927974
4.0	347.47404315975564
4.25	347.842322638046
4.5	348.1973032899605
4.75	348.540382533752
5.0	348.8727356723307
5.25	349.1953598375683
5.5	349.5091078212129
5.75	349.81471442416824
6.0	350.1128171206135
6.25	350.40397253338017
6.5	350.6886695881843
6.75	350.96734011290863
7.0	351.2403676049183
7.25	351.50809414876863
7.5	351.7708264566173
7.75	352.02884060003333
8.0	352.2823861459259
8.25	352.5316895382266
8.5	352.7769570018776
8.75	353.0183769640932
9.0	353.2561221956183
9.25	353.490351555214
9.5	353.7212115222277
9.75	353.9488376009079
10.0	354.17335539312575
10.25	354.39488164065824
10.5	354.6135251099455
10.75	354.82938736828476
11.0	355.0425634471972
11.25	355.25314241120765
11.5	355.4612079569479
11.75	355.66683885304417
12.0	355.87010933696007
12.25	356.0710895148396
12.5	356.2698456701766
12.75	356.466440632721
13.0	356.66093396065935
13.25	356.8533822174475
13.5	357.04383923894096
13.75	357.2323562449632
14.0	357.41898212097146
14.25	357.6037634594354
14.5	357.78674485219943
14.75	357.9679689015799
15.0	358.1474764377322
15.25	358.32530656137595
15.5	358.5014968004323
15.75	358.67608316771174
16.0	358.84910031735683
16.25	359.020581528263
16.5	359.19055885311604
16.75	359.3590631632276
17.0	359.5261242304429
17.25	359.6917707566682
17.5	359.8560304366581
17.75	360.0189300678416
18.0	360.1804954848202
18.25	360.34075173131976
18.5	360.499723007402
18.75	360.65743273753486
19.0	360.8139036389176
19.25	360.9691577187158
19.5	361.12321630388544
19.75	361.27610012286755
20.0	361.42782922540584


==> data_files/slr_lambda_LB_after_restart.dat <==
lambda	LB
0.0	0.0
0.25	0.0
0.5	0.0
0.75	0.0
1.0	0.0
1.25	0.0
1.5	0.0
1.75	0.0
2.0	0.0
2.25	0.0
2.5	0.0
2.75	0.0
3.0	0.0
3.25	0.0
3.5	0.0
3.75	0.0
4.0	0.0
4.25	0.0
4.5	0.0
4.75	0.0
5.0	0.0
5.25	0.0
5.5	0.0
5.75	0.0
6.0	0.0
6.25	0.0
6.5	0.0
6.75	0.0
7.0	0.0
7.25	0.0
7.5	0.0
7.75	0.0
8.0	0.0
8.25	0.0
8.5	0.0
8.75	0.0
9.0	0.0
9.25	0.0
9.5	0.0
9.75	0.0
10.0	0.0
10.25	0.0
10.5	0.0
10.75	0.0
11.0	0.0
11.25	0.0
11.5	0.0
11.75	0.0
12.0	0.0
12.25	0.0
12.5	0.0
12.75	0.0
13.0	0.0
13.25	0.0
13.5	0.0
13.75	0.0
14.0	0.0
14.25	0.0
14.5	0.0
14.75	0.0
15.0	0.0
15.25	0.0
15.5	0.0
15.75	0.0
16.0	0.0
16.25	0.0
16.5	0.0
16.75	0.0
17.0	0.0
17.25	0.0
17.5	0.0
17.75	0.0
18.0	0.0
18.25	0.0
18.5	0.0
18.75	0.0
19.0	0.0
19.25	0.0
19.5	0.0
19.75	0.0
20.0	0.0


==> data_files/slr_lambda_LB_before_cuts.dat <==
lambda	LB
0.0	0.0
0.25	342.0991509775584
0.5	338.0838885802357
0.75	343.8558230866656
1.0	345.422998550688
1.25	346.4563883479798
1.5	347.48836394482447
1.75	348.4863913654503
2.0	349.4503440536577
2.25	350.3820886488849
2.5	351.102577360886
2.75	350.39626091869303
3.0	352.2605490094958
3.25	352.6251883996624
3.5	352.86110943937905
3.75	353.09496123887914
4.0	353.2803275596884
4.25	353.5565810918148
4.5	353.78440912199676
4.75	354.0102880304173
5.0	354.23424635068017
5.25	354.45631204770046
5.5	354.66332209585005
5.75	354.8948746748949
6.0	355.1114248198182
6.25	355.3261887978038
6.5	355.53919193911963
6.75	355.75048854935346
7.0	355.960219014184
7.25	356.1682615743478
7.5	356.37463970033076
7.75	356.579376419938
8.0	356.78249432894444
8.25	356.9840156014389
8.5	357.1839619998602
8.75	357.3823548847261
9.0	357.5792152240919
9.25	357.7745636027449
9.5	357.9684202311195
9.75	358.1608049539635
10.0	358.35173725876155
10.25	358.54123829438623
10.5	358.7297448962218
10.75	358.91644045926455
11.0	359.1017581448821
11.25	359.2857157718732
11.5	359.4683308475822
11.75	359.64962057483734
12.0	359.8296018586604
12.25	360.0010258000572
12.5	360.1857052661885
12.75	360.36185976896996
13.0	360.5140252273125
13.25	360.71045326621044
13.5	360.8829230211583
13.75	360.5994287084865
14.0	361.231340939871
14.25	361.4003610401047
14.5	361.5682271368366
14.75	361.73495325274746
15.0	361.7804189497689
15.25	362.08020600899897
15.5	362.2434062404732
15.75	362.4055194175396
16.0	362.5665585206469
16.25	362.7265363215339
16.5	362.88546538746823
16.75	363.0433580853991
17.0	363.2088018469841
17.25	363.3647964790413
17.5	363.51979005419275
17.75	363.6737941299474
18.0	363.8268200842629
18.25	363.97887911900216
18.5	364.1299822634556
18.75	364.2801403775949
19.0	364.41068041868215
19.25	364.5776641414525
19.5	364.7250506796764
19.75	364.8715340000633
20.0	365.01712416233664


==> data_files/slr_lambda_LB_before_point.dat <==
lambda	LB
0.0	0.0
0.25	0.0
0.5	139.53458830640204
0.75	144.64831904741405
1.0	66.00771796421296
1.25	0.0
1.5	310.00762960857736
1.75	169.03993373967577
2.0	255.6296766119001
2.25	295.2133977470289
2.5	298.46912895866114
2.75	280.1678657330743
3.0	0.0
3.25	266.51684079254176
3.5	288.6320523375557
3.75	353.33991930488753
4.0	353.570478914638
4.25	349.02601651422765
4.5	354.025670220558
4.75	354.250359905389
5.0	354.4731499764703
5.25	354.6940680011596
5.5	352.15477341288806
5.75	336.2581866794055
6.0	334.576183820405
6.25	328.074017527446
6.5	349.60866672657926
6.75	296.9018226007116
7.0	356.1902820185407
7.25	326.14693678023485
7.5	356.602378564531
7.75	356.8059792627972
8.0	357.0079781026263
8.25	357.2083969345817
8.5	357.4072571647383
8.75	357.60457993442606
9.0	357.80038588057494
9.25	357.9946953312629
9.5	353.13523267651584
9.75	358.3789039305892
10.0	358.5688418976654
10.25	358.75736092900604
10.5	358.10026902820726
10.75	359.13021600549166
11.0	349.6359544044284
11.25	359.49761355061725
11.5	359.6793095740614
11.75	359.85969308790686
12.0	360.0387808083422
12.25	360.21658912968076
12.5	360.3931341291702
12.75	360.5684317450806
13.0	360.7424974528888
13.25	360.915346590694
13.5	361.08699420940167
13.75	360.84374146597963
14.0	355.17470683922704
14.25	354.8149689871188
14.5	358.22792993746384
14.75	361.9277190118607
15.0	362.0924598828353
15.25	357.3806491028111
15.5	362.41864607595727
15.75	362.58011755365965
16.0	362.7405250316291
16.25	362.1696500335942
16.5	363.0581980296894
16.75	363.21548806847767
17.0	363.37176315955975
17.25	363.5270350832912
17.5	363.6813154408407
17.75	363.8346156457194
18.0	363.9869469424148
18.25	364.13832039512437
18.5	364.28874690142504
18.75	364.4382371954392
19.0	207.46227328694943
19.25	364.7344512356223
19.5	361.8446127550329
19.75	365.0270451403079
20.0	365.17200968354655


==> data_files/slr_lambda_UB_relax.dat <==
lambda	UB
0.0	390.73116690241676
0.25	390.75930222305294
0.5	390.78742729531695
0.75	390.8155421662103
1.0	390.8436468818934
1.25	390.8717414870373
1.5	390.89982603123417
1.75	390.9279005556613
2.0	390.9559651075173
2.25	390.9840197252087
2.5	391.0120644701668
2.75	391.0400993644264
3.0	391.06812447380287
3.25	391.0961398210818
3.5	391.12414546941994
3.75	391.1521414469413
4.0	391.1801278019737
4.25	391.2081045769543
4.5	391.23607181270177
4.75	391.26402955458684
5.0	391.2919778413387
5.25	391.31991671023303
5.5	391.34784621211
5.75	391.37576638510376
6.0	391.4036772718022
6.25	391.4315788988575
6.5	391.4594713279789
6.75	391.48735458221233
7.0	391.5152287058746
7.25	391.54309373662704
7.5	391.5709497202323
7.75	391.5987966919773
8.0	391.62663469498347
8.25	391.6544637541909
8.5	391.68228392119454
8.75	391.71009523349596
9.0	391.73789771758527
9.25	391.7656914268025
9.5	391.7934763854127
9.75	391.82125263511614
10.0	391.8490202082852
10.25	391.87677914983715
10.5	391.904529497692
10.75	391.9322712789301
11.0	391.9600045327526
11.25	391.9877292898427
11.5	392.01544559728114
11.75	392.0431534888614
12.0	392.0708529902753
12.25	392.0985441363538
12.5	392.1262269768363
12.75	392.1539015310788
13.0	392.1815678333371
13.25	392.2092259277559
13.5	392.2368758471984
13.75	392.264517618054
14.0	392.2921512714232
14.25	392.31977685523407
14.5	392.3473943835241
14.75	392.3750039094943
15.0	392.40260545000234
15.25	392.43019903845726
15.5	392.4577847154016
15.75	392.48536251394273
16.0	392.5129324561272
16.25	392.54049457870235
16.5	392.5680489129128
16.75	392.5955954903899
17.0	392.6231343366564
17.25	392.6506654983685
17.5	392.67818898564263
17.75	392.7057048500241
18.0	392.7332131003805
18.25	392.76071378850213
18.5	392.788206928701
18.75	392.8156925509025
19.0	392.84317070010826
19.25	392.8706413855194
19.5	392.8981046517447
19.75	392.92556052816394
20.0	392.95300903330633


==> data_files/slr_lambda_UB_restart.dat <==
lambda	UB
0.0	1192.5499952531827
0.25	343.11612608377754
0.5	344.2829304160062
0.75	345.4045486824358
1.0	346.4840188162895
1.25	347.5241044262227
1.5	348.5273252925523
1.75	349.4959837981629
2.0	350.432188115208
2.25	351.3378723393845
2.5	351.71644788766764
2.75	352.28747713085585
3.0	352.8386300311296
3.25	352.8726971863218
3.5	353.107318660732
3.75	353.3398939793604
4.0	353.57045365949995
4.25	353.7990275979584
4.5	354.0256450872172
4.75	354.2503348310992
5.0	354.4731249599501
5.25	354.69404304532304
5.5	354.91311611415335
5.75	355.1303706624437
6.0	355.34583266913967
6.25	355.5595276079402
6.5	355.7714804611359
6.75	355.98171573090434
7.0	356.1902574512257
7.25	356.3971291995275
7.5	356.602354107672
7.75	356.80595487239975
8.0	357.00795376699716
8.25	357.2083726484262
8.5	357.4072329716432
8.75	357.6045557954089
9.0	357.8003617930341
9.25	357.994671260619
9.5	358.1875041271822
9.75	358.3788799618039
10.0	358.5688179827765
10.25	358.7573370650102
10.5	358.9444557480901
10.75	359.130192243917
11.0	359.3145644438876
11.25	359.4975899262283
11.5	359.679285962897
11.75	359.85966952633936
12.0	360.03875729615453
12.25	360.2165656654623
12.5	360.393110747148
12.75	360.5684083799906
13.0	360.7424741345568
13.25	360.91532331885253
13.5	361.08697098423664
13.75	361.2574319305615
14.0	361.42672071166146
14.25	361.594851640543
14.5	361.7618387942801
14.75	361.9276960191637
15.0	362.0924369355104
15.25	362.2560749419697
15.5	362.41862322047496
15.75	362.58009474062715
16.0	362.74050226383963
16.25	362.89985834775734
16.5	363.0581753502152
16.75	363.2154654333853
17.0	363.3717405676609
17.25	363.52701253743066
17.5	363.6812929342511
17.75	363.83459318300237
18.0	363.98692452177244
18.25	364.13829801754935
18.5	364.2887245665699
18.75	364.43821489818333
19.0	364.5867795521644
19.25	364.734428966045
19.5	364.88117337369806
19.75	365.0270228856061
20.0	365.1719874389932

